Isogeometric continuity constraints for multi-patch shells governed by fourth-order deformation and phase field models

This work presents numerical techniques to enforce continuity constraints on multi-patch surfaces for three distinct problem classes. The first involves structural analysis of thin shells that are described by general Kirchhoff-Love kinematics. Their governing equation is a vector-valued, fourth-order, nonlinear, partial differential equation (PDE) that requires at least $C^1$-continuity within a displacement-based finite element formulation. The second class are surface phase separations modeled by a phase field. Their governing equation is the Cahn-Hilliard equation - a scalar, fourth-order, nonlinear PDE - that can be coupled to the thin shell PDE. The third class are brittle fracture processes modeled by a phase field approach. In this work, these are described by a scalar, fourth-order, nonlinear PDE that is similar to the Cahn-Hilliard equation and is also coupled to the thin shell PDE. Using a direct finite element discretization, the two phase field equations also require at least a $C^1$-continuous formulation. Isogeometric surface discretizations - often composed of multiple patches - thus require constraints that enforce the $C^1$-continuity of displacement and phase field. For this, two numerical strategies are presented: For this, two numerical strategies are presented: A Lagrange multiplier formulation and a penalty method. The curvilinear shell model including the geometrical constraints is taken from Duong et al. (2017) and it is extended to model the coupled phase field problems on thin shells of Zimmermann et al. (2019) and Paul et al. (2020) on multi-patches. Their accuracy and convergence are illustrated by several numerical examples considering deforming shells, phase separations on evolving surfaces, and dynamic brittle fracture of thin shells.

==> fig/ch/sphr/sphr01.csv <==
-1.0833,0.070663,0.020572
-1.0833,0.070663,0.020572
-1.0831,0.070663,0.020571
-1.0831,0.070663,0.020571
-1.0826,0.070663,0.020566
-1.0826,0.070663,0.020566
-1.0818,0.070663,0.020559
-1.0818,0.070663,0.020559
-1.0806,0.070663,0.020548
-1.0791,0.070663,0.020534
-1.0791,0.070663,0.020534
-1.0773,0.070664,0.020517
-1.0751,0.070664,0.020497
-1.0725,0.070664,0.020474
-1.0725,0.070664,0.020474
-1.0697,0.070664,0.020447
-1.0665,0.070665,0.020417
-1.0629,0.070665,0.020384
-1.0629,0.070665,0.020384
-1.059,0.070666,0.020348
-1.0547,0.070666,0.020308
-1.05,0.070667,0.020265
-1.0449,0.070668,0.020218
-1.0394,0.070668,0.020167
-1.0335,0.070669,0.020113
-1.0335,0.070669,0.020113
-1.0272,0.07067,0.020055
-1.0204,0.070671,0.019994
-1.0204,0.070671,0.019994
-1.0133,0.070673,0.019929
-1.0133,0.070673,0.019929
-1.0057,0.070674,0.01986
-1.0057,0.070674,0.01986
-0.99766,0.070676,0.019789
-0.98927,0.070678,0.019714
-0.98927,0.070678,0.019714
-0.98049,0.070681,0.019637
-0.98049,0.070681,0.019637
-0.97133,0.070684,0.019558
-0.97133,0.070684,0.019558
-0.96181,0.070688,0.019476
-0.96181,0.070688,0.019476
-0.95193,0.070692,0.019391
-0.94171,0.070697,0.019305
-0.94171,0.070697,0.019305
-0.93124,0.070703,0.019218
-0.92061,0.07071,0.019128
-0.92061,0.07071,0.019128
-0.9099,0.070717,0.019037
-0.9099,0.070717,0.019037
-0.89922,0.070725,0.018944
-0.89922,0.070725,0.018944
-0.88865,0.070733,0.018849
-0.88865,0.070733,0.018849
-0.87828,0.070742,0.018753
-0.86821,0.070751,0.018656
-0.85853,0.070761,0.018557
-0.85853,0.070761,0.018557
-0.8493,0.070772,0.018457
-0.8493,0.070772,0.018457
-0.8405,0.070782,0.018356
-0.8405,0.070782,0.018356
-0.83207,0.070794,0.018253
-0.82395,0.070806,0.018148
-0.82395,0.070806,0.018148
-0.81609,0.070818,0.018042
-0.80842,0.070831,0.017935
-0.80842,0.070831,0.017935
-0.8009,0.070845,0.017825
-0.79346,0.070859,0.017714
-0.79346,0.070859,0.017714
-0.78606,0.070874,0.0176
-0.78606,0.070874,0.0176
-0.77862,0.07089,0.017485
-0.77106,0.070907,0.017368
-0.76326,0.070926,0.01725
-0.76326,0.070926,0.01725
-0.75512,0.070948,0.017131
-0.75512,0.070948,0.017131
-0.74654,0.070974,0.017011
-0.74654,0.070974,0.017011
-0.73742,0.071003,0.016892
-0.72764,0.071037,0.016772
-0.71711,0.071077,0.016653
-0.71711,0.071077,0.016653
-0.70572,0.071123,0.016535
-0.70572,0.071123,0.016535
-0.70572,0.071123,0.016535
-0.6934,0.071176,0.016419
-0.6934,0.071176,0.016419
-0.68019,0.071238,0.016304
-0.68019,0.071238,0.016304
-0.66617,0.071314,0.016192
-0.6514,0.071404,0.016083
-0.63595,0.071513,0.015978
-0.63595,0.071513,0.015978
-0.61991,0.071644,0.015878
-0.60334,0.071798,0.015783
-0.58632,0.071979,0.015693
-0.56891,0.072191,0.01561
-0.56891,0.072191,0.01561
-0.56891,0.072191,0.01561
-0.56891,0.072191,0.01561
-0.55119,0.072435,0.015534
-0.5332,0.072721,0.015467
-0.515,0.073054,0.015413
-0.49661,0.073444,0.015373
-0.49661,0.073444,0.015373
-0.47809,0.073897,0.015351
-0.45947,0.074422,0.015348
-0.44081,0.075027,0.015368
-0.44081,0.075027,0.015368
-0.42214,0.075718,0.015412
-0.42214,0.075718,0.015412
-0.40351,0.076504,0.015484
-0.40351,0.076504,0.015484
-0.38495,0.077395,0.015586
-0.38495,0.077395,0.015586
-0.36646,0.078411,0.015721
-0.36646,0.078411,0.015721
-0.34804,0.079574,0.015893
-0.34804,0.079574,0.015893
-0.32968,0.080907,0.016104
-0.32968,0.080907,0.016104
-0.31136,0.082431,0.016359
-0.29309,0.08417,0.01666
-0.29309,0.08417,0.01666
-0.27485,0.086146,0.01701
-0.27485,0.086146,0.01701
-0.25664,0.088381,0.017413
-0.23844,0.090897,0.017872
-0.23844,0.090897,0.017872
-0.22026,0.093721,0.018391
-0.22026,0.093721,0.018391
-0.20208,0.096893,0.018975
-0.18391,0.10046,0.01963
-0.16574,0.10446,0.020362
-0.16574,0.10446,0.020362
-0.14757,0.10895,0.021177
-0.12939,0.11396,0.02208
-0.11121,0.11954,0.023077
-0.093021,0.12574,0.024175
-0.093021,0.12574,0.024175
-0.074818,0.1326,0.02538
-0.056599,0.14016,0.026691
-0.056599,0.14016,0.026691
-0.038355,0.14847,0.028092
-0.020077,0.15757,0.029559
-0.0017552,0.16751,0.031071
-0.0017552,0.16751,0.031071
0.01662,0.17833,0.032603
0.01662,0.17833,0.032603
0.035059,0.19006,0.034135
0.053571,0.20277,0.035642
0.053571,0.20277,0.035642
0.072166,0.21648,0.037102
0.072166,0.21648,0.037102
0.090853,0.23124,0.038493
0.090853,0.23124,0.038493
0.10964,0.24709,0.03979
0.12854,0.26401,0.040967
0.12854,0.26401,0.040967
0.14755,0.28199,0.041994
0.16667,0.301,0.042843
0.16667,0.301,0.042843
0.18592,0.32104,0.043485
0.2053,0.34207,0.043891
0.22482,0.36409,0.044033
0.24447,0.38707,0.043882
0.24447,0.38707,0.043882
0.26427,0.41099,0.043409
0.26427,0.41099,0.043409
0.28424,0.43581,0.042599
0.28424,0.43581,0.042599
0.30451,0.46137,0.041487
0.30451,0.46137,0.041487
0.32522,0.48749,0.040122
0.34652,0.51398,0.038552
0.36856,0.54068,0.036826
0.36856,0.54068,0.036826
0.39149,0.56739,0.034993
0.39149,0.56739,0.034993
0.41544,0.59394,0.033101
0.41544,0.59394,0.033101
0.44057,0.62014,0.031198
0.46703,0.64582,0.029333
0.46703,0.64582,0.029333
0.49486,0.67078,0.027549
0.49486,0.67078,0.027549
0.52375,0.6949,0.025857
0.55328,0.718,0.024266
0.58304,0.73995,0.02278
0.61262,0.7606,0.021409
0.61262,0.7606,0.021409
0.64159,0.7798,0.020156
0.66956,0.7974,0.01903
0.69609,0.81326,0.018037
0.69609,0.81326,0.018037
0.72079,0.82723,0.017184
0.72079,0.82723,0.017184
0.72079,0.82723,0.017184
0.74334,0.83921,0.016473
0.76389,0.84938,0.015896
0.76389,0.84938,0.015896
0.78272,0.85795,0.01544
0.78272,0.85795,0.01544
0.80008,0.86516,0.015094
0.81624,0.87122,0.014843
0.83145,0.87636,0.014677
0.84598,0.88081,0.014582
0.84598,0.88081,0.014582
0.86009,0.88478,0.014546
0.86009,0.88478,0.014546
0.87405,0.88851,0.014557
0.87405,0.88851,0.014557
0.88809,0.89217,0.014604
0.90234,0.89579,0.014682
0.90234,0.89579,0.014682
0.91691,0.89934,0.014787
0.91691,0.89934,0.014787
0.93191,0.90282,0.014916
0.94744,0.90619,0.015065
0.94744,0.90619,0.015065
0.96361,0.90945,0.015232
0.96361,0.90945,0.015232
0.98052,0.91256,0.015411
0.99828,0.91552,0.0156
1.017,0.9183,0.015796
1.017,0.9183,0.015796
1.017,0.9183,0.015796
1.0367,0.92088,0.015995
1.0573,0.92327,0.016197
1.0786,0.92548,0.0164
1.1005,0.92749,0.016604
1.1005,0.92749,0.016604
1.1226,0.92932,0.016808
1.1449,0.93098,0.017012
1.1672,0.93246,0.017216
1.1672,0.93246,0.017216
1.1892,0.93377,0.017418
1.1892,0.93377,0.017418
1.2108,0.93492,0.017618
1.2108,0.93492,0.017618
1.2319,0.93591,0.017815
1.2319,0.93591,0.017815
1.2523,0.93675,0.018009
1.2721,0.93746,0.018199
1.2911,0.93805,0.018384
1.2911,0.93805,0.018384
1.3094,0.93854,0.018563
1.3269,0.93894,0.018735
1.3269,0.93894,0.018735
1.3436,0.93927,0.0189
1.3436,0.93927,0.0189
1.3594,0.93955,0.019057
1.3743,0.93978,0.019206
1.3743,0.93978,0.019206
1.3882,0.93998,0.019344
1.3882,0.93998,0.019344
1.4012,0.94016,0.019474
1.4133,0.94031,0.019594
1.4133,0.94031,0.019594
1.4245,0.94045,0.019705
1.4349,0.94056,0.019807
1.4349,0.94056,0.019807
1.4443,0.94066,0.019902
1.453,0.94075,0.019988
1.4609,0.94082,0.020066
1.468,0.94088,0.020136
1.468,0.94088,0.020136
1.4743,0.94093,0.020199
1.4799,0.94097,0.020254
1.4799,0.94097,0.020254
1.4848,0.94101,0.020302
1.4848,0.94101,0.020302
1.4889,0.94104,0.020343
1.4889,0.94104,0.020343
1.4922,0.94106,0.020376
1.4922,0.94106,0.020376
1.4949,0.94108,0.020402
1.4967,0.94109,0.020421
1.4967,0.94109,0.020421
1.4978,0.94109,0.020432
1.4982,0.9411,0.020435
1.4982,0.9411,0.020435


==> fig/ch/sphr/sphr02.csv <==
-1.0888,0.02081
-1.0888,0.02081
-1.0888,0.02081
-1.0888,0.02081
-1.0887,0.020809
-1.0884,0.020808
-1.0884,0.020808
-1.0882,0.020805
-1.0878,0.020803
-1.0878,0.020803
-1.0873,0.020799
-1.0873,0.020799
-1.0868,0.020795
-1.0868,0.020795
-1.0861,0.020791
-1.0854,0.020785
-1.0854,0.020785
-1.0846,0.020779
-1.0838,0.020773
-1.0828,0.020766
-1.0817,0.020758
-1.0817,0.020758
-1.0806,0.020749
-1.0794,0.02074
-1.0794,0.02074
-1.0781,0.02073
-1.0767,0.02072
-1.0767,0.02072
-1.0752,0.020708
-1.0736,0.020696
-1.0736,0.020696
-1.0719,0.020684
-1.0719,0.020684
-1.0702,0.02067
-1.0683,0.020656
-1.0664,0.020641
-1.0644,0.020625
-1.0623,0.020609
-1.0601,0.020591
-1.0601,0.020591
-1.0577,0.020573
-1.0553,0.020554
-1.0528,0.020534
-1.0528,0.020534
-1.0502,0.020513
-1.0475,0.020492
-1.0447,0.020469
-1.0447,0.020469
-1.0418,0.020446
-1.0388,0.020421
-1.0388,0.020421
-1.0357,0.020396
-1.0325,0.020369
-1.0291,0.020342
-1.0257,0.020314
-1.0257,0.020314
-1.0221,0.020285
-1.0221,0.020285
-1.0185,0.020254
-1.0147,0.020223
-1.0108,0.020191
-1.0068,0.020158
-1.0068,0.020158
-1.0028,0.020123
-1.0028,0.020123
-0.99858,0.020088
-0.99858,0.020088
-0.9943,0.020052
-0.9943,0.020052
-0.98992,0.020015
-0.98992,0.020015
-0.98544,0.019977
-0.98544,0.019977
-0.98087,0.019938
-0.97621,0.019898
-0.97146,0.019857
-0.96662,0.019815
-0.96662,0.019815
-0.96171,0.019773
-0.95671,0.01973
-0.95671,0.01973
-0.95164,0.019686
-0.94649,0.019641
-0.94129,0.019596
-0.94129,0.019596
-0.93604,0.01955
-0.93604,0.01955
-0.93074,0.019504
-0.92542,0.019457
-0.92542,0.019457
-0.92007,0.01941
-0.92007,0.01941
-0.9147,0.019363
-0.9147,0.019363
-0.90934,0.019315
-0.90934,0.019315
-0.90397,0.019268
-0.89863,0.01922
-0.89863,0.01922
-0.89331,0.019172
-0.89331,0.019172
-0.88804,0.019124
-0.88804,0.019124
-0.88283,0.019077
-0.88283,0.019077
-0.87769,0.019029
-0.87769,0.019029
-0.87263,0.018982
-0.87263,0.018982
-0.86766,0.018935
-0.86281,0.018888
-0.86281,0.018888
-0.86281,0.018888
-0.85808,0.018841
-0.85346,0.018794
-0.85346,0.018794
-0.84896,0.018748
-0.84456,0.018702
-0.84026,0.018657
-0.83605,0.018611
-0.83192,0.018566
-0.83192,0.018566
-0.82788,0.018521
-0.82788,0.018521
-0.8239,0.018477
-0.8239,0.018477
-0.81999,0.018432
-0.81999,0.018432
-0.81614,0.018388
-0.81234,0.018344
-0.80858,0.0183
-0.80484,0.018256
-0.80484,0.018256
-0.80112,0.018213
-0.80112,0.018213
-0.79742,0.018169
-0.79742,0.018169
-0.79371,0.018124
-0.78999,0.01808
-0.78999,0.01808
-0.78999,0.01808
-0.78626,0.018035
-0.78626,0.018035
-0.7825,0.01799
-0.7825,0.01799
-0.77869,0.017945
-0.77869,0.017945
-0.77484,0.017899
-0.77484,0.017899
-0.77092,0.017853
-0.76693,0.017805
-0.76693,0.017805
-0.76286,0.017757
-0.75869,0.017708
-0.75441,0.017658
-0.75441,0.017658
-0.75002,0.017607
-0.7455,0.017555
-0.7455,0.017555
-0.74083,0.017502
-0.74083,0.017502
-0.73601,0.017448
-0.73101,0.017392
-0.73101,0.017392
-0.72582,0.017336
-0.72582,0.017336
-0.72044,0.017278
-0.71484,0.01722
-0.71484,0.01722
-0.70902,0.01716
-0.70902,0.01716
-0.70296,0.017099
-0.70296,0.017099
-0.69666,0.017037
-0.69015,0.016974
-0.69015,0.016974
-0.68341,0.016911
-0.67647,0.016846
-0.67647,0.016846
-0.66932,0.016781
-0.66199,0.016715
-0.66199,0.016715
-0.65447,0.016649
-0.65447,0.016649
-0.64677,0.016582
-0.64677,0.016582
-0.63891,0.016515
-0.63891,0.016515
-0.63089,0.016448
-0.62273,0.01638
-0.62273,0.01638
-0.61443,0.016313
-0.61443,0.016313
-0.606,0.016246
-0.606,0.016246
-0.59746,0.01618
-0.58882,0.016115
-0.58008,0.01605
-0.58008,0.01605
-0.57127,0.015987
-0.57127,0.015987
-0.57127,0.015987
-0.56237,0.015924
-0.55341,0.015864
-0.55341,0.015864
-0.54439,0.015805
-0.54439,0.015805
-0.53531,0.015749
-0.52618,0.015694
-0.517,0.015642
-0.50777,0.015594
-0.50777,0.015594
-0.4985,0.015548
-0.4985,0.015548
-0.4892,0.015505
-0.4892,0.015505
-0.4892,0.015505
-0.4892,0.015505
-0.47987,0.015466
-0.47051,0.015431
-0.47051,0.015431
-0.46113,0.015399
-0.45174,0.015372
-0.44234,0.01535
-0.44234,0.01535
-0.43294,0.015332
-0.42354,0.01532
-0.41415,0.015313
-0.41415,0.015313
-0.40477,0.015311
-0.39541,0.015316
-0.38607,0.015326
-0.37675,0.015343
-0.36744,0.015367
-0.35815,0.015398
-0.35815,0.015398
-0.34888,0.015436
-0.33962,0.015482
-0.33962,0.015482
-0.33037,0.015537
-0.32114,0.015599
-0.32114,0.015599
-0.31192,0.01567
-0.31192,0.01567
-0.30272,0.015751
-0.30272,0.015751
-0.29352,0.015841
-0.28433,0.015941
-0.28433,0.015941
-0.27515,0.016052
-0.27515,0.016052
-0.26598,0.016174
-0.26598,0.016174
-0.25682,0.016307
-0.25682,0.016307
-0.24766,0.016452
-0.24766,0.016452
-0.2385,0.016609
-0.22935,0.01678
-0.2202,0.016964
-0.2202,0.016964
-0.21105,0.017162
-0.21105,0.017162
-0.2019,0.017375
-0.2019,0.017375
-0.19276,0.017603
-0.18362,0.017848
-0.18362,0.017848
-0.17447,0.01811
-0.17447,0.01811
-0.16533,0.018389
-0.16533,0.018389
-0.15619,0.018686
-0.14705,0.019003
-0.1379,0.019339
-0.1379,0.019339
-0.12876,0.019697
-0.11961,0.020076
-0.11961,0.020076
-0.11046,0.020478
-0.1013,0.020903
-0.092144,0.021353
-0.092144,0.021353
-0.082982,0.021828
-0.073815,0.02233
-0.073815,0.02233
-0.064643,0.022859
-0.064643,0.022859
-0.055464,0.023417
-0.055464,0.023417
-0.046279,0.024003
-0.037087,0.024619
-0.037087,0.024619
-0.027886,0.025265
-0.018676,0.025942
-0.018676,0.025942
-0.0094557,0.026651
-0.00022532,0.027393
-0.00022532,0.027393
0.0090163,0.028169
0.0090163,0.028169
0.0090163,0.028169
0.01827,0.028978
0.01827,0.028978
0.027537,0.029822
0.036817,0.030699
0.046111,0.031611
0.046111,0.031611
0.055421,0.032556
0.064747,0.033535
0.07409,0.034547
0.083451,0.035593
0.083451,0.035593
0.09283,0.036673
0.09283,0.036673
0.09283,0.036673
0.10223,0.037785
0.10223,0.037785
0.11165,0.038922
0.12109,0.040078
0.13056,0.041245
0.14006,0.042415
0.14958,0.043581
0.14958,0.043581
0.15914,0.044735
0.15914,0.044735
0.16873,0.04587
0.17836,0.046979
0.17836,0.046979
0.17836,0.046979
0.17836,0.046979
0.18802,0.048051
0.19772,0.049069
0.19772,0.049069
0.20746,0.05001
0.20746,0.05001
0.21724,0.050854
0.22707,0.051581
0.22707,0.051581
0.23694,0.052169
0.24685,0.052596
0.24685,0.052596
0.25681,0.052844
0.26681,0.052889
0.27687,0.052717
0.27687,0.052717
0.28697,0.052332
0.28697,0.052332
0.29713,0.051744
0.29713,0.051744
0.30735,0.050962
0.31762,0.049997
0.31762,0.049997
0.32796,0.048857
0.32796,0.048857
0.33835,0.047552
0.33835,0.047552
0.34882,0.046092
0.34882,0.046092
0.35935,0.044487
0.35935,0.044487
0.36996,0.04275
0.36996,0.04275
0.3807,0.040907
0.39165,0.038989
0.39165,0.038989
0.40285,0.037025
0.40285,0.037025
0.41438,0.035046
0.42629,0.033082
0.42629,0.033082
0.43866,0.031162
0.45154,0.029317
0.46499,0.027576
0.46499,0.027576
0.46499,0.027576
0.46499,0.027576
0.47906,0.025965
0.47906,0.025965
0.49366,0.024483
0.49366,0.024483
0.50868,0.023127
0.50868,0.023127
0.524,0.02189
0.53953,0.020768
0.53953,0.020768
0.55513,0.019756
0.57072,0.018849
0.57072,0.018849
0.58616,0.018041
0.58616,0.018041
0.60136,0.017328
0.60136,0.017328
0.61622,0.016705
0.6307,0.016164
0.64481,0.015699
0.64481,0.015699
0.65852,0.015302
0.67182,0.014966
0.67182,0.014966
0.6847,0.014685
0.69716,0.01445
0.69716,0.01445
0.70917,0.014254
0.70917,0.014254
0.72072,0.014092
0.72072,0.014092
0.72072,0.014092
0.72072,0.014092
0.73182,0.013955
0.74248,0.013842
0.74248,0.013842
0.75273,0.013751
0.76259,0.01368
0.76259,0.01368
0.77211,0.013627
0.78129,0.01359
0.78129,0.01359
0.79018,0.013568
0.7988,0.013559
0.7988,0.013559
0.80718,0.01356
0.80718,0.01356
0.81535,0.013572
0.82332,0.013591
0.82332,0.013591
0.83113,0.013619
0.83113,0.013619
0.83878,0.013654
0.83878,0.013654
0.84631,0.013696
0.84631,0.013696
0.85373,0.013744
0.85373,0.013744
0.86106,0.013798
0.86833,0.013856
0.87556,0.013919
0.87556,0.013919
0.87556,0.013919
0.87556,0.013919
0.88276,0.013986
0.88276,0.013986
0.88996,0.014056
0.88996,0.014056
0.89718,0.01413
0.89718,0.01413
0.90444,0.014207
0.91175,0.014288
0.91175,0.014288
0.91913,0.014371
0.9266,0.014458
0.93419,0.014548
0.93419,0.014548
0.94191,0.014641
0.94191,0.014641
0.94977,0.014736
0.94977,0.014736
0.9578,0.014834
0.9578,0.014834
0.96601,0.014935
0.97441,0.015038
0.97441,0.015038
0.98302,0.015144
0.99186,0.015252
0.99186,0.015252
1.0009,0.015362
1.0103,0.015474
1.0199,0.015589
1.0199,0.015589
1.0199,0.015589
1.0297,0.015705
1.0399,0.015824
1.0399,0.015824
1.0502,0.015943
1.0608,0.016065
1.0608,0.016065
1.0715,0.016187
1.0824,0.016311
1.0935,0.016435
1.1046,0.01656
1.1158,0.016685
1.1158,0.016685
1.1158,0.016685
1.1158,0.016685
1.1271,0.01681
1.1383,0.016936
1.1383,0.016936
1.1496,0.017061
1.1609,0.017186
1.1609,0.017186
1.1722,0.01731
1.1833,0.017433
1.1833,0.017433
1.1945,0.017555
1.1945,0.017555
1.2055,0.017675
1.2055,0.017675
1.2164,0.017794
1.2164,0.017794
1.2271,0.017911
1.2377,0.018026
1.2377,0.018026
1.2482,0.018139
1.2585,0.01825
1.2585,0.01825
1.2686,0.018358
1.2785,0.018465
1.2785,0.018465
1.2883,0.018568
1.2883,0.018568
1.2978,0.01867
1.2978,0.01867
1.3072,0.018768
1.3072,0.018768
1.3072,0.018768
1.3163,0.018864
1.3253,0.018958
1.3253,0.018958
1.334,0.019048
1.3425,0.019136
1.3425,0.019136
1.3508,0.019221
1.3589,0.019304
1.3668,0.019384
1.3744,0.019461
1.3818,0.019535
1.3818,0.019535
1.3818,0.019535
1.3889,0.019607
1.3889,0.019607
1.3958,0.019677
1.4025,0.019744
1.4025,0.019744
1.409,0.019808
1.4152,0.01987
1.4212,0.019929
1.427,0.019986
1.4325,0.020041
1.4325,0.020041
1.4379,0.020093
1.443,0.020143
1.443,0.020143
1.4479,0.020191
1.4479,0.020191
1.4527,0.020236
1.4572,0.020279
1.4615,0.020321
1.4615,0.020321
1.4656,0.02036
1.4656,0.02036
1.4695,0.020397
1.4695,0.020397
1.4732,0.020432
1.4768,0.020465
1.4768,0.020465
1.4768,0.020465
1.4768,0.020465
1.4801,0.020496
1.4832,0.020525
1.4832,0.020525
1.4861,0.020552
1.4861,0.020552
1.4889,0.020578
1.4914,0.020601
1.4938,0.020623
1.4938,0.020623
1.496,0.020643
1.496,0.020643
1.4979,0.020661
1.4997,0.020677
1.5013,0.020692
1.5027,0.020705
1.5039,0.020716
1.505,0.020725
1.5058,0.020733
1.5065,0.020739
1.5065,0.020739
1.5069,0.020743
1.5069,0.020743
1.5072,0.020746
1.5073,0.020746
1.5073,0.020746
1.5073,0.020746


==> fig/ch/sphr/sphr03.csv <==
-1.0892,0.020872
-1.0892,0.020872
-1.0892,0.020872
-1.0892,0.020872
-1.089,0.020871
-1.089,0.020871
-1.0887,0.020869
-1.0887,0.020869
-1.0884,0.020866
-1.0884,0.020866
-1.0884,0.020866
-1.0884,0.020866
-1.0879,0.020863
-1.0879,0.020863
-1.0873,0.020859
-1.0866,0.020854
-1.0858,0.020849
-1.0858,0.020849
-1.0858,0.020849
-1.0849,0.020843
-1.0849,0.020843
-1.0839,0.020836
-1.0839,0.020836
-1.0828,0.020828
-1.0816,0.02082
-1.0802,0.02081
-1.0788,0.0208
-1.0772,0.02079
-1.0772,0.02079
-1.0756,0.020778
-1.0738,0.020765
-1.0719,0.020752
-1.0699,0.020738
-1.0678,0.020723
-1.0678,0.020723
-1.0678,0.020723
-1.0655,0.020707
-1.0655,0.020707
-1.0632,0.02069
-1.0607,0.020672
-1.0607,0.020672
-1.0581,0.020653
-1.0581,0.020653
-1.0554,0.020633
-1.0526,0.020612
-1.0496,0.02059
-1.0496,0.02059
-1.0465,0.020566
-1.0465,0.020566
-1.0433,0.020542
-1.0399,0.020517
-1.0399,0.020517
-1.0364,0.02049
-1.0328,0.020462
-1.0328,0.020462
-1.029,0.020433
-1.0251,0.020402
-1.0211,0.020371
-1.0169,0.020338
-1.0169,0.020338
-1.0169,0.020338
-1.0169,0.020338
-1.0126,0.020303
-1.0126,0.020303
-1.0081,0.020268
-1.0036,0.020231
-1.0036,0.020231
-0.99886,0.020193
-0.99886,0.020193
-0.99886,0.020193
-0.99403,0.020153
-0.99403,0.020153
-0.98907,0.020112
-0.984,0.02007
-0.984,0.02007
-0.9788,0.020026
-0.9735,0.019981
-0.96808,0.019935
-0.96808,0.019935
-0.96256,0.019887
-0.96256,0.019887
-0.95694,0.019838
-0.95694,0.019838
-0.95694,0.019838
-0.95122,0.019789
-0.94542,0.019738
-0.94542,0.019738
-0.93954,0.019686
-0.93954,0.019686
-0.9336,0.019633
-0.92762,0.01958
-0.92762,0.01958
-0.92159,0.019526
-0.91555,0.019471
-0.91555,0.019471
-0.9095,0.019416
-0.9095,0.019416
-0.9095,0.019416
-0.9095,0.019416
-0.90346,0.019361
-0.89744,0.019306
-0.89147,0.019251
-0.89147,0.019251
-0.88556,0.019195
-0.88556,0.019195
-0.87973,0.019141
-0.874,0.019087
-0.874,0.019087
-0.86838,0.019033
-0.86838,0.019033
-0.8629,0.01898
-0.8629,0.01898
-0.85758,0.018928
-0.85239,0.018877
-0.85239,0.018877
-0.84735,0.018827
-0.84735,0.018827
-0.84245,0.018777
-0.84245,0.018777
-0.83766,0.018729
-0.83299,0.018681
-0.82842,0.018634
-0.82394,0.018588
-0.82394,0.018588
-0.81955,0.018542
-0.81955,0.018542
-0.81522,0.018497
-0.81522,0.018497
-0.81094,0.018453
-0.81094,0.018453
-0.80672,0.018409
-0.80672,0.018409
-0.80672,0.018409
-0.80252,0.018365
-0.79834,0.018321
-0.79834,0.018321
-0.79416,0.018277
-0.78998,0.018232
-0.78998,0.018232
-0.78998,0.018232
-0.78998,0.018232
-0.78577,0.018188
-0.78152,0.018143
-0.78152,0.018143
-0.77722,0.018097
-0.77722,0.018097
-0.77284,0.018051
-0.77284,0.018051
-0.76839,0.018004
-0.76839,0.018004
-0.76383,0.017956
-0.76383,0.017956
-0.75916,0.017906
-0.75916,0.017906
-0.75435,0.017855
-0.75435,0.017855
-0.74939,0.017803
-0.74939,0.017803
-0.74426,0.017749
-0.74426,0.017749
-0.73894,0.017693
-0.73894,0.017693
-0.73342,0.017635
-0.72768,0.017575
-0.72768,0.017575
-0.72168,0.017513
-0.71543,0.017448
-0.70888,0.017382
-0.70888,0.017382
-0.70204,0.017313
-0.6949,0.017242
-0.6949,0.017242
-0.68748,0.01717
-0.67978,0.017095
-0.67978,0.017095
-0.67183,0.017019
-0.67183,0.017019
-0.66362,0.016941
-0.66362,0.016941
-0.65518,0.016861
-0.65518,0.016861
-0.64652,0.01678
-0.64652,0.01678
-0.63764,0.016699
-0.62857,0.016616
-0.62857,0.016616
-0.61933,0.016534
-0.61933,0.016534
-0.60991,0.016451
-0.60034,0.016369
-0.59064,0.016287
-0.59064,0.016287
-0.58081,0.016207
-0.57088,0.016127
-0.57088,0.016127
-0.57088,0.016127
-0.57088,0.016127
-0.56086,0.016049
-0.55075,0.015973
-0.55075,0.015973
-0.54056,0.015899
-0.53031,0.015828
-0.53031,0.015828
-0.53031,0.015828
-0.51998,0.01576
-0.5096,0.015695
-0.5096,0.015695
-0.49916,0.015633
-0.48868,0.015576
-0.48868,0.015576
-0.48868,0.015576
-0.47816,0.015522
-0.47816,0.015522
-0.46761,0.015474
-0.46761,0.015474
-0.45703,0.01543
-0.45703,0.01543
-0.44645,0.015391
-0.44645,0.015391
-0.43585,0.015358
-0.42525,0.015332
-0.41466,0.015311
-0.41466,0.015311
-0.40409,0.015297
-0.40409,0.015297
-0.39354,0.01529
-0.39354,0.01529
-0.38302,0.01529
-0.37252,0.015298
-0.37252,0.015298
-0.36204,0.015314
-0.35158,0.015339
-0.35158,0.015339
-0.34114,0.015372
-0.34114,0.015372
-0.33071,0.015415
-0.33071,0.015415
-0.32031,0.015467
-0.32031,0.015467
-0.32031,0.015467
-0.30992,0.015529
-0.30992,0.015529
-0.29955,0.015602
-0.29955,0.015602
-0.28918,0.015686
-0.27883,0.015782
-0.27883,0.015782
-0.27883,0.015782
-0.26849,0.01589
-0.26849,0.01589
-0.25816,0.016011
-0.24784,0.016145
-0.23752,0.016294
-0.23752,0.016294
-0.2272,0.016457
-0.2272,0.016457
-0.21689,0.016636
-0.21689,0.016636
-0.20658,0.016831
-0.19627,0.017044
-0.18597,0.017275
-0.18597,0.017275
-0.17567,0.017525
-0.17567,0.017525
-0.16536,0.017795
-0.15506,0.018087
-0.15506,0.018087
-0.15506,0.018087
-0.14476,0.018401
-0.13445,0.018738
-0.12415,0.0191
-0.11384,0.019488
-0.11384,0.019488
-0.10352,0.019903
-0.093206,0.020347
-0.082883,0.020821
-0.082883,0.020821
-0.072555,0.021326
-0.072555,0.021326
-0.072555,0.021326
-0.072555,0.021326
-0.06222,0.021865
-0.051878,0.022437
-0.051878,0.022437
-0.041527,0.023045
-0.031167,0.023691
-0.031167,0.023691
-0.020797,0.024375
-0.010416,0.025099
-0.010416,0.025099
-2.1994e-05,0.025865
-2.1994e-05,0.025865
0.010385,0.026674
0.010385,0.026674
0.020807,0.027526
0.020807,0.027526
0.031244,0.028424
0.041698,0.029367
0.041698,0.029367
0.05217,0.030358
0.05217,0.030358
0.05217,0.030358
0.062662,0.031397
0.073175,0.032483
0.083709,0.033618
0.083709,0.033618
0.094267,0.034801
0.094267,0.034801
0.094267,0.034801
0.094267,0.034801
0.10485,0.036034
0.10485,0.036034
0.11546,0.037313
0.1261,0.038639
0.13677,0.04001
0.13677,0.04001
0.14748,0.041424
0.14748,0.041424
0.15822,0.042876
0.15822,0.042876
0.169,0.044362
0.169,0.044362
0.17983,0.045877
0.17983,0.045877
0.17983,0.045877
0.17983,0.045877
0.1907,0.047414
0.20162,0.048955
0.21259,0.050483
0.21259,0.050483
0.22361,0.05198
0.22361,0.05198
0.22361,0.05198
0.23468,0.053421
0.23468,0.053421
0.24582,0.054756
0.24582,0.054756
0.25701,0.05593
0.26827,0.056888
0.26827,0.056888
0.27959,0.057571
0.27959,0.057571
0.29098,0.057905
0.29098,0.057905
0.30242,0.057814
0.30242,0.057814
0.31392,0.05722
0.31392,0.05722
0.32548,0.056068
0.32548,0.056068
0.33709,0.054384
0.33709,0.054384
0.34877,0.052216
0.34877,0.052216
0.36053,0.04961
0.36053,0.04961
0.37238,0.04663
0.38437,0.043403
0.38437,0.043403
0.39658,0.040071
0.39658,0.040071
0.40904,0.036777
0.40904,0.036777
0.40904,0.036777
0.40904,0.036777
0.42184,0.033647
0.43509,0.030733
0.43509,0.030733
0.44891,0.028073
0.46343,0.025703
0.46343,0.025703
0.46343,0.025703
0.46343,0.025703
0.47873,0.023649
0.49473,0.02189
0.5113,0.020394
0.5113,0.020394
0.5283,0.019132
0.5456,0.018072
0.5456,0.018072
0.56302,0.017186
0.58038,0.01645
0.58038,0.01645
0.59752,0.015835
0.59752,0.015835
0.59752,0.015835
0.59752,0.015835
0.61427,0.015318
0.63059,0.014886
0.64644,0.014528
0.64644,0.014528
0.66178,0.014234
0.66178,0.014234
0.66178,0.014234
0.66178,0.014234
0.67661,0.013994
0.67661,0.013994
0.69088,0.0138
0.69088,0.0138
0.70459,0.013646
0.70459,0.013646
0.71771,0.013526
0.71771,0.013526
0.73023,0.013434
0.74219,0.013366
0.74219,0.013366
0.75363,0.013319
0.75363,0.013319
0.76461,0.013291
0.77516,0.013279
0.78532,0.01328
0.78532,0.01328
0.79513,0.013292
0.80462,0.013315
0.81383,0.013345
0.8228,0.013383
0.8228,0.013383
0.83155,0.013427
0.84013,0.013476
0.84855,0.01353
0.85686,0.013589
0.85686,0.013589
0.86508,0.013652
0.87324,0.013719
0.87324,0.013719
0.88137,0.01379
0.8895,0.013865
0.89766,0.013943
0.89766,0.013943
0.90587,0.014025
0.90587,0.014025
0.90587,0.014025
0.90587,0.014025
0.91416,0.01411
0.91416,0.01411
0.92256,0.0142
0.93109,0.014293
0.93109,0.014293
0.93978,0.014391
0.93978,0.014391
0.93978,0.014391
0.93978,0.014391
0.94866,0.014493
0.94866,0.014493
0.95774,0.014599
0.96706,0.01471
0.97663,0.014825
0.97663,0.014825
0.97663,0.014825
0.97663,0.014825
0.98648,0.014945
0.98648,0.014945
0.99664,0.015069
1.0071,0.015198
1.0179,0.01533
1.0179,0.01533
1.0179,0.01533
1.0291,0.015467
1.0406,0.015608
1.0406,0.015608
1.0523,0.015752
1.0523,0.015752
1.0643,0.015898
1.0766,0.016048
1.0766,0.016048
1.089,0.016199
1.1015,0.016352
1.1015,0.016352
1.1141,0.016506
1.1141,0.016506
1.1269,0.01666
1.1269,0.01666
1.1396,0.016814
1.1396,0.016814
1.1524,0.016966
1.1651,0.017118
1.1651,0.017118
1.1777,0.017268
1.1903,0.017416
1.2027,0.017562
1.2027,0.017562
1.215,0.017705
1.2272,0.017845
1.2391,0.017982
1.2509,0.018116
1.2624,0.018246
1.2624,0.018246
1.2737,0.018372
1.2848,0.018495
1.2956,0.018613
1.2956,0.018613
1.3062,0.018728
1.3062,0.018728
1.3166,0.01884
1.3166,0.01884
1.3267,0.018947
1.3267,0.018947
1.3365,0.01905
1.346,0.01915
1.3552,0.019246
1.3642,0.019338
1.3728,0.019427
1.3728,0.019427
1.3812,0.019512
1.3812,0.019512
1.3892,0.019593
1.397,0.019671
1.397,0.019671
1.4045,0.019745
1.4045,0.019745
1.4116,0.019816
1.4185,0.019884
1.4185,0.019884
1.4251,0.019949
1.4251,0.019949
1.4315,0.02001
1.4315,0.02001
1.4376,0.020069
1.4376,0.020069
1.4376,0.020069
1.4433,0.020125
1.4433,0.020125
1.4489,0.020178
1.4541,0.020228
1.4541,0.020228
1.4592,0.020275
1.4592,0.020275
1.4639,0.02032
1.4684,0.020362
1.4726,0.020401
1.4726,0.020401
1.4766,0.020438
1.4766,0.020438
1.4766,0.020438
1.4766,0.020438
1.4804,0.020473
1.4839,0.020505
1.4871,0.020535
1.4901,0.020562
1.4929,0.020587
1.4929,0.020587
1.4954,0.02061
1.4977,0.020631
1.4997,0.020649
1.4997,0.020649
1.4997,0.020649
1.5015,0.020665
1.5031,0.020679
1.5031,0.020679
1.5044,0.020691
1.5044,0.020691
1.5054,0.020701
1.5063,0.020708
1.5069,0.020714
1.5069,0.020714
1.5072,0.020717
1.5072,0.020717
1.5073,0.020718
1.5073,0.020718
1.5073,0.020718
1.5073,0.020718


==> fig/ch/sphr/sphr04.csv <==
-1.0889,0.020888
-1.0889,0.020888
-1.0889,0.020888
-1.0888,0.020888
-1.0887,0.020887
-1.0887,0.020887
-1.0884,0.020885
-1.0884,0.020885
-1.088,0.020883
-1.088,0.020883
-1.0876,0.02088
-1.087,0.020876
-1.087,0.020876
-1.0863,0.020871
-1.0863,0.020871
-1.0855,0.020866
-1.0855,0.020866
-1.0855,0.020866
-1.0846,0.02086
-1.0846,0.02086
-1.0836,0.020853
-1.0836,0.020853
-1.0836,0.020853
-1.0836,0.020853
-1.0824,0.020846
-1.0812,0.020838
-1.0812,0.020838
-1.0799,0.020829
-1.0799,0.020829
-1.0784,0.020819
-1.0784,0.020819
-1.0769,0.020808
-1.0769,0.020808
-1.0752,0.020797
-1.0752,0.020797
-1.0752,0.020797
-1.0752,0.020797
-1.0734,0.020785
-1.0734,0.020785
-1.0715,0.020772
-1.0715,0.020772
-1.0695,0.020758
-1.0695,0.020758
-1.0674,0.020743
-1.0652,0.020728
-1.0652,0.020728
-1.0628,0.020711
-1.0628,0.020711
-1.0603,0.020694
-1.0603,0.020694
-1.0578,0.020676
-1.0578,0.020676
-1.055,0.020656
-1.055,0.020656
-1.0522,0.020636
-1.0492,0.020615
-1.0492,0.020615
-1.0461,0.020592
-1.0429,0.020568
-1.0429,0.020568
-1.0396,0.020544
-1.0396,0.020544
-1.0361,0.020518
-1.0324,0.020491
-1.0324,0.020491
-1.0287,0.020462
-1.0248,0.020433
-1.0248,0.020433
-1.0207,0.020402
-1.0165,0.020369
-1.0122,0.020336
-1.0078,0.020301
-1.0032,0.020265
-1.0032,0.020265
-0.99849,0.020227
-0.99366,0.020188
-0.9887,0.020148
-0.9887,0.020148
-0.9887,0.020148
-0.9887,0.020148
-0.98362,0.020106
-0.98362,0.020106
-0.97843,0.020063
-0.97312,0.020019
-0.97312,0.020019
-0.96771,0.019973
-0.96771,0.019973
-0.96771,0.019973
-0.96218,0.019926
-0.95656,0.019878
-0.95656,0.019878
-0.95656,0.019878
-0.95084,0.019829
-0.94504,0.019778
-0.94504,0.019778
-0.93916,0.019727
-0.93322,0.019674
-0.93322,0.019674
-0.92723,0.019621
-0.92723,0.019621
-0.9212,0.019567
-0.9212,0.019567
-0.9212,0.019567
-0.91516,0.019512
-0.9091,0.019457
-0.90306,0.019401
-0.89705,0.019346
-0.89705,0.019346
-0.89107,0.01929
-0.88516,0.019235
-0.88516,0.019235
-0.87933,0.01918
-0.87933,0.01918
-0.8736,0.019126
-0.8736,0.019126
-0.86798,0.019072
-0.8625,0.01902
-0.8625,0.01902
-0.85717,0.018968
-0.85717,0.018968
-0.85198,0.018918
-0.85198,0.018918
-0.85198,0.018918
-0.84694,0.018869
-0.84694,0.018869
-0.84203,0.01882
-0.84203,0.01882
-0.84203,0.01882
-0.83725,0.018773
-0.83257,0.018727
-0.83257,0.018727
-0.828,0.018681
-0.828,0.018681
-0.82352,0.018636
-0.82352,0.018636
-0.82352,0.018636
-0.82352,0.018636
-0.81912,0.018592
-0.81479,0.018549
-0.81479,0.018549
-0.81479,0.018549
-0.81479,0.018549
-0.81052,0.018506
-0.80629,0.018463
-0.80629,0.018463
-0.80209,0.018421
-0.79791,0.018378
-0.79791,0.018378
-0.79373,0.018336
-0.79373,0.018336
-0.78955,0.018294
-0.78955,0.018294
-0.78533,0.018251
-0.78108,0.018207
-0.77678,0.018164
-0.77678,0.018164
-0.77241,0.018119
-0.77241,0.018119
-0.76795,0.018073
-0.76339,0.018027
-0.76339,0.018027
-0.76339,0.018027
-0.75872,0.017979
-0.75391,0.01793
-0.74894,0.017879
-0.74894,0.017879
-0.74381,0.017827
-0.74381,0.017827
-0.74381,0.017827
-0.7385,0.017773
-0.7385,0.017773
-0.73297,0.017716
-0.72722,0.017658
-0.72123,0.017597
-0.71497,0.017534
-0.70843,0.017468
-0.70843,0.017468
-0.70843,0.017468
-0.70158,0.017399
-0.70158,0.017399
-0.69444,0.017329
-0.69444,0.017329
-0.68701,0.017255
-0.68701,0.017255
-0.67931,0.01718
-0.67931,0.01718
-0.67135,0.017102
-0.67135,0.017102
-0.66314,0.017023
-0.66314,0.017023
-0.6547,0.016942
-0.64603,0.01686
-0.64603,0.01686
-0.64603,0.01686
-0.63715,0.016777
-0.62808,0.016693
-0.62808,0.016693
-0.62808,0.016693
-0.61882,0.016608
-0.61882,0.016608
-0.60941,0.016524
-0.60941,0.016524
-0.59983,0.01644
-0.59983,0.01644
-0.59013,0.016356
-0.59013,0.016356
-0.5803,0.016273
-0.57036,0.016191
-0.57036,0.016191
-0.57036,0.016191
-0.56033,0.016111
-0.55022,0.016033
-0.55022,0.016033
-0.54003,0.015957
-0.52977,0.015883
-0.52977,0.015883
-0.52977,0.015883
-0.51944,0.015812
-0.50905,0.015744
-0.50905,0.015744
-0.50905,0.015744
-0.49861,0.01568
-0.48812,0.01562
-0.48812,0.01562
-0.4776,0.015563
-0.46704,0.015511
-0.45646,0.015464
-0.44587,0.015422
-0.44587,0.015422
-0.43526,0.015386
-0.42466,0.015355
-0.42466,0.015355
-0.41407,0.01533
-0.41407,0.01533
-0.40349,0.015312
-0.40349,0.015312
-0.39294,0.015301
-0.38241,0.015297
-0.38241,0.015297
-0.3719,0.0153
-0.36141,0.015311
-0.36141,0.015311
-0.35095,0.01533
-0.35095,0.01533
-0.3405,0.015358
-0.3405,0.015358
-0.33007,0.015394
-0.31966,0.01544
-0.31966,0.01544
-0.30927,0.015496
-0.29889,0.015562
-0.28852,0.015638
-0.28852,0.015638
-0.27817,0.015726
-0.27817,0.015726
-0.26782,0.015826
-0.25748,0.015938
-0.25748,0.015938
-0.24715,0.016062
-0.23683,0.016201
-0.23683,0.016201
-0.22651,0.016353
-0.21619,0.016521
-0.21619,0.016521
-0.21619,0.016521
-0.20588,0.016705
-0.19557,0.016905
-0.19557,0.016905
-0.18526,0.017123
-0.18526,0.017123
-0.17495,0.017359
-0.16464,0.017614
-0.15433,0.01789
-0.14403,0.018188
-0.14403,0.018188
-0.13372,0.018508
-0.12341,0.018852
-0.11309,0.019222
-0.11309,0.019222
-0.11309,0.019222
-0.10277,0.019617
-0.10277,0.019617
-0.092453,0.020041
-0.082127,0.020493
-0.082127,0.020493
-0.071795,0.020976
-0.071795,0.020976
-0.061457,0.021492
-0.061457,0.021492
-0.051111,0.02204
-0.040758,0.022624
-0.040758,0.022624
-0.030395,0.023244
-0.030395,0.023244
-0.030395,0.023244
-0.020022,0.023903
-0.020022,0.023903
-0.0096389,0.024601
0.0007567,0.02534
0.0007567,0.02534
0.011165,0.026121
0.011165,0.026121
0.011165,0.026121
0.021588,0.026946
0.021588,0.026946
0.032027,0.027816
0.032027,0.027816
0.042482,0.028732
0.042482,0.028732
0.052955,0.029695
0.052955,0.029695
0.063447,0.030707
0.063447,0.030707
0.073959,0.031767
0.073959,0.031767
0.084493,0.032876
0.084493,0.032876
0.09505,0.034035
0.09505,0.034035
0.10563,0.035243
0.11624,0.036501
0.11624,0.036501
0.12688,0.037808
0.12688,0.037808
0.13755,0.039162
0.14825,0.040564
0.15899,0.042009
0.15899,0.042009
0.16977,0.043497
0.18059,0.045022
0.18059,0.045022
0.19146,0.04658
0.20237,0.048164
0.21334,0.049764
0.22435,0.051366
0.23543,0.052954
0.23543,0.052954
0.24655,0.054499
0.25774,0.055966
0.25774,0.055966
0.26899,0.057304
0.26899,0.057304
0.28031,0.058447
0.28031,0.058447
0.29169,0.059303
0.29169,0.059303
0.30312,0.059768
0.31461,0.059716
0.31461,0.059716
0.32615,0.059027
0.33774,0.05761
0.33774,0.05761
0.33774,0.05761
0.33774,0.05761
0.34939,0.055416
0.36111,0.052508
0.36111,0.052508
0.36111,0.052508
0.36111,0.052508
0.37292,0.049004
0.38485,0.045128
0.38485,0.045128
0.39695,0.041126
0.39695,0.041126
0.40927,0.03722
0.40927,0.03722
0.42191,0.033599
0.43495,0.030353
0.43495,0.030353
0.43495,0.030353
0.44852,0.027527
0.46272,0.025106
0.46272,0.025106
0.46272,0.025106
0.46272,0.025106
0.47764,0.023053
0.47764,0.023053
0.49328,0.021326
0.49328,0.021326
0.50958,0.01988
0.52641,0.018675
0.52641,0.018675
0.54356,0.017672
0.54356,0.017672
0.56086,0.016839
0.56086,0.016839
0.57811,0.016144
0.59517,0.015566
0.61192,0.015082
0.61192,0.015082
0.62827,0.014679
0.62827,0.014679
0.62827,0.014679
0.62827,0.014679
0.64417,0.014343
0.65958,0.014066
0.67445,0.013839
0.67445,0.013839
0.68876,0.013656
0.68876,0.013656
0.68876,0.013656
0.68876,0.013656
0.7025,0.01351
0.7025,0.01351
0.71565,0.013397
0.71565,0.013397
0.71565,0.013397
0.71565,0.013397
0.7282,0.013312
0.7282,0.013312
0.74019,0.013251
0.75167,0.013211
0.75167,0.013211
0.76267,0.013187
0.76267,0.013187
0.76267,0.013187
0.77324,0.013178
0.77324,0.013178
0.78342,0.013182
0.78342,0.013182
0.78342,0.013182
0.78342,0.013182
0.79325,0.013196
0.80276,0.013218
0.80276,0.013218
0.80276,0.013218
0.81198,0.013249
0.82096,0.013285
0.82973,0.013328
0.82973,0.013328
0.83831,0.013376
0.83831,0.013376
0.84675,0.013428
0.84675,0.013428
0.85506,0.013485
0.85506,0.013485
0.85506,0.013485
0.86329,0.013545
0.86329,0.013545
0.87146,0.013609
0.87146,0.013609
0.87146,0.013609
0.87146,0.013609
0.8796,0.013677
0.8796,0.013677
0.88774,0.013749
0.88774,0.013749
0.88774,0.013749
0.8959,0.013824
0.8959,0.013824
0.90411,0.013903
0.90411,0.013903
0.91241,0.013985
0.92081,0.014072
0.92081,0.014072
0.92935,0.014162
0.92935,0.014162
0.93804,0.014257
0.93804,0.014257
0.94692,0.014356
0.95601,0.014459
0.96533,0.014567
0.96533,0.014567
0.97491,0.01468
0.98477,0.014799
0.98477,0.014799
0.99492,0.014922
1.0054,0.015051
1.0162,0.015185
1.0162,0.015185
1.0274,0.015323
1.0389,0.015466
1.0389,0.015466
1.0389,0.015466
1.0389,0.015466
1.0506,0.015614
1.0506,0.015614
1.0627,0.015765
1.0627,0.015765
1.0749,0.015918
1.0873,0.016074
1.0873,0.016074
1.0999,0.016232
1.1125,0.01639
1.1125,0.01639
1.1125,0.01639
1.1252,0.016549
1.138,0.016708
1.138,0.016708
1.1508,0.016865
1.1508,0.016865
1.1635,0.017021
1.1635,0.017021
1.1635,0.017021
1.1635,0.017021
1.1762,0.017176
1.1888,0.017328
1.2012,0.017477
1.2135,0.017623
1.2135,0.017623
1.2257,0.017766
1.2257,0.017766
1.2376,0.017906
1.2376,0.017906
1.2494,0.018041
1.261,0.018174
1.261,0.018174
1.261,0.018174
1.2723,0.018302
1.2723,0.018302
1.2834,0.018426
1.2834,0.018426
1.2834,0.018426
1.2943,0.018547
1.2943,0.018547
1.3049,0.018663
1.3049,0.018663
1.3152,0.018776
1.3152,0.018776
1.3253,0.018885
1.3253,0.018885
1.3253,0.018885
1.3351,0.01899
1.3351,0.01899
1.3447,0.019091
1.3447,0.019091
1.3539,0.019187
1.3539,0.019187
1.3629,0.019281
1.3629,0.019281
1.3629,0.019281
1.3629,0.019281
1.3716,0.01937
1.3716,0.01937
1.3799,0.019455
1.3799,0.019455
1.3799,0.019455
1.388,0.019537
1.388,0.019537
1.3958,0.019616
1.4033,0.01969
1.4105,0.019762
1.4105,0.019762
1.4174,0.01983
1.4174,0.01983
1.424,0.019895
1.4304,0.019957
1.4304,0.019957
1.4364,0.020015
1.4364,0.020015
1.4364,0.020015
1.4364,0.020015
1.4422,0.020071
1.4422,0.020071
1.4478,0.020124
1.4478,0.020124
1.4531,0.020174
1.4581,0.020222
1.4581,0.020222
1.4581,0.020222
1.4628,0.020267
1.4674,0.020309
1.4674,0.020309
1.4716,0.020349
1.4716,0.020349
1.4756,0.020386
1.4756,0.020386
1.4794,0.020421
1.4794,0.020421
1.4829,0.020453
1.4829,0.020453
1.4829,0.020453
1.4861,0.020483
1.4891,0.02051
1.4891,0.02051
1.4891,0.02051
1.4919,0.020536
1.4919,0.020536
1.4944,0.020559
1.4944,0.020559
1.4967,0.020579
1.4967,0.020579
1.4987,0.020598
1.4987,0.020598
1.4987,0.020598
1.4987,0.020598
1.5005,0.020614
1.5021,0.020628
1.5021,0.020628
1.5034,0.02064
1.5034,0.02064
1.5045,0.02065
1.5045,0.02065
1.5053,0.020657
1.5059,0.020663
1.5059,0.020663
1.5059,0.020663
1.5063,0.020666
1.5063,0.020666
1.5064,0.020667
1.5064,0.020667


==> fig/ch/sphr/sphr05.csv <==
-1.1208,0.02083
-1.1208,0.020831
-1.1207,0.020832
-1.1207,0.020833
-1.1206,0.020834
-1.1206,0.020835
-1.1205,0.020836
-1.1204,0.020837
-1.1203,0.020837
-1.1202,0.020838
-1.1201,0.020839
-1.12,0.020839
-1.1199,0.02084
-1.1197,0.02084
-1.1196,0.020841
-1.1195,0.020841
-1.1193,0.020841
-1.1191,0.020842
-1.1189,0.020842
-1.1188,0.020842
-1.1186,0.020842
-1.1184,0.020842
-1.1181,0.020842
-1.1179,0.020842
-1.1177,0.020841
-1.1174,0.020841
-1.1172,0.020841
-1.1169,0.02084
-1.1167,0.02084
-1.1164,0.020839
-1.1161,0.020839
-1.1158,0.020838
-1.1155,0.020838
-1.1152,0.020837
-1.1149,0.020836
-1.1146,0.020835
-1.1142,0.020834
-1.1139,0.020833
-1.1135,0.020832
-1.1132,0.020831
-1.1128,0.02083
-1.1124,0.020829
-1.112,0.020828
-1.1116,0.020826
-1.1112,0.020825
-1.1108,0.020823
-1.1104,0.020822
-1.1099,0.02082
-1.1095,0.020819
-1.109,0.020817
-1.1086,0.020815
-1.1081,0.020813
-1.1076,0.020812
-1.1071,0.02081
-1.1067,0.020808
-1.1061,0.020806
-1.1056,0.020804
-1.1051,0.020801
-1.1046,0.020799
-1.1041,0.020797
-1.1035,0.020795
-1.1035,0.020795
-1.103,0.020792
-1.1024,0.02079
-1.1018,0.020787
-1.1012,0.020784
-1.1007,0.020782
-1.1001,0.020779
-1.0995,0.020776
-1.0988,0.020773
-1.0982,0.020769
-1.0976,0.020766
-1.0969,0.020763
-1.0963,0.020759
-1.0956,0.020756
-1.095,0.020752
-1.0943,0.020749
-1.0936,0.020745
-1.0929,0.020741
-1.0922,0.020737
-1.0915,0.020733
-1.0908,0.020729
-1.0901,0.020724
-1.0894,0.02072
-1.0886,0.020716
-1.0879,0.020711
-1.0871,0.020706
-1.0864,0.020702
-1.0856,0.020697
-1.0848,0.020692
-1.084,0.020687
-1.0832,0.020682
-1.0824,0.020677
-1.0816,0.020671
-1.0808,0.020666
-1.08,0.020661
-1.0791,0.020655
-1.0783,0.020649
-1.0774,0.020644
-1.0766,0.020638
-1.0757,0.020632
-1.0748,0.020626
-1.074,0.02062
-1.0731,0.020614
-1.0722,0.020608
-1.0713,0.020601
-1.0703,0.020595
-1.0694,0.020588
-1.0685,0.020582
-1.0676,0.020575
-1.0666,0.020568
-1.0657,0.020561
-1.0647,0.020554
-1.0637,0.020547
-1.0628,0.02054
-1.0618,0.020533
-1.0608,0.020526
-1.0598,0.020518
-1.0588,0.020511
-1.0578,0.020503
-1.0567,0.020496
-1.0557,0.020488
-1.0547,0.02048
-1.0536,0.020472
-1.0526,0.020464
-1.0515,0.020456
-1.0505,0.020448
-1.0494,0.02044
-1.0483,0.020432
-1.0472,0.020423
-1.0461,0.020415
-1.0461,0.020415
-1.045,0.020406
-1.0439,0.020398
-1.0428,0.020389
-1.0417,0.020381
-1.0405,0.020373
-1.0394,0.020364
-1.0383,0.020356
-1.0371,0.020347
-1.0359,0.020339
-1.0348,0.02033
-1.0336,0.020322
-1.0324,0.020314
-1.0312,0.020305
-1.03,0.020297
-1.0288,0.020288
-1.0276,0.02028
-1.0264,0.020272
-1.0252,0.020263
-1.0239,0.020255
-1.0227,0.020247
-1.0215,0.020238
-1.0202,0.02023
-1.019,0.020222
-1.0177,0.020213
-1.0164,0.020205
-1.0151,0.020197
-1.0138,0.020189
-1.0126,0.02018
-1.0113,0.020172
-1.01,0.020164
-1.0086,0.020156
-1.0073,0.020148
-1.006,0.020139
-1.0047,0.020131
-1.0033,0.020123
-1.002,0.020115
-1.0006,0.020107
-0.99926,0.020099
-0.9979,0.02009
-0.99653,0.020082
-0.99515,0.020074
-0.99377,0.020066
-0.99238,0.020058
-0.99098,0.02005
-0.98958,0.020042
-0.98817,0.020034
-0.98675,0.020026
-0.98533,0.020018
-0.98391,0.02001
-0.98247,0.020002
-0.98103,0.019994
-0.97959,0.019986
-0.97814,0.019978
-0.97668,0.01997
-0.97522,0.019962
-0.97375,0.019954
-0.97227,0.019946
-0.97079,0.019938
-0.9693,0.01993
-0.96781,0.019923
-0.96631,0.019915
-0.96481,0.019907
-0.9633,0.019899
-0.96178,0.019891
-0.96026,0.019883
-0.95874,0.019876
-0.95721,0.019868
-0.95567,0.01986
-0.95412,0.019852
-0.95412,0.019852
-0.95258,0.019845
-0.95102,0.019837
-0.94946,0.019829
-0.9479,0.01982
-0.94633,0.019812
-0.94475,0.019804
-0.94317,0.019795
-0.94158,0.019786
-0.93999,0.019778
-0.93839,0.019769
-0.93679,0.01976
-0.93518,0.01975
-0.93357,0.019741
-0.93195,0.019732
-0.93032,0.019722
-0.92869,0.019712
-0.92706,0.019703
-0.92542,0.019693
-0.92378,0.019683
-0.92213,0.019673
-0.92047,0.019662
-0.91881,0.019652
-0.91715,0.019641
-0.91548,0.019631
-0.91381,0.01962
-0.91213,0.019609
-0.91044,0.019598
-0.90876,0.019587
-0.90706,0.019576
-0.90536,0.019565
-0.90366,0.019553
-0.90195,0.019542
-0.90024,0.01953
-0.89853,0.019518
-0.89681,0.019506
-0.89508,0.019494
-0.89335,0.019482
-0.89162,0.01947
-0.88988,0.019458
-0.88813,0.019445
-0.88639,0.019433
-0.88463,0.01942
-0.88288,0.019407
-0.88112,0.019395
-0.87935,0.019382
-0.87758,0.019368
-0.87581,0.019355
-0.87403,0.019342
-0.87225,0.019329
-0.87047,0.019315
-0.86868,0.019301
-0.86688,0.019288
-0.86509,0.019274
-0.86329,0.01926
-0.86148,0.019246
-0.85967,0.019232
-0.85786,0.019217
-0.85604,0.019203
-0.85422,0.019189
-0.8524,0.019174
-0.85057,0.019159
-0.84874,0.019145
-0.8469,0.01913
-0.84506,0.019115
-0.84322,0.0191
-0.84137,0.019085
-0.83952,0.019069
-0.83767,0.019054
-0.83581,0.019039
-0.83581,0.019039
-0.83395,0.019005
-0.83208,0.018971
-0.83021,0.018937
-0.82833,0.018904
-0.82644,0.018871
-0.82455,0.018838
-0.82265,0.018806
-0.82074,0.018773
-0.81883,0.018741
-0.81691,0.018709
-0.81498,0.018677
-0.81305,0.018646
-0.81111,0.018615
-0.79734,0.0184
-0.79535,0.018371
-0.79335,0.018342
-0.79135,0.018313
-0.78934,0.018284
-0.78732,0.018255
-0.7853,0.018227
-0.78327,0.018199
-0.78124,0.018171
-0.77919,0.018144
-0.77715,0.018116
-0.77509,0.018089
-0.77303,0.018062
-0.77096,0.018036
-0.76889,0.01801
-0.76681,0.017983
-0.76473,0.017958
-0.76263,0.017932
-0.76053,0.017907
-0.75843,0.017881
-0.75632,0.017857
-0.7542,0.017832
-0.75208,0.017808
-0.74994,0.017784
-0.74781,0.01776
-0.74567,0.017736
-0.74352,0.017713
-0.72387,0.017513
-0.72165,0.017492
-0.71944,0.017472
-0.71721,0.017451
-0.71498,0.017431
-0.71275,0.017412
-0.7105,0.017392
-0.70826,0.017373
-0.706,0.017354
-0.70374,0.017336
-0.70147,0.017318
-0.6992,0.0173
-0.69692,0.017282
-0.69464,0.017264
-0.69235,0.017247
-0.69235,0.017247
-0.69005,0.01723
-0.68775,0.017213
-0.68544,0.017196
-0.68312,0.017179
-0.6808,0.017162
-0.67848,0.017145
-0.67614,0.017128
-0.67381,0.017111
-0.67146,0.017094
-0.66911,0.017077
-0.66676,0.01706
-0.6644,0.017043
-0.66203,0.017026
-0.6356,0.016836
-0.63316,0.016819
-0.63072,0.016802
-0.62828,0.016785
-0.62583,0.016768
-0.62337,0.016751
-0.62091,0.016734
-0.61845,0.016717
-0.61597,0.0167
-0.6135,0.016683
-0.61101,0.016666
-0.60853,0.016649
-0.60603,0.016632
-0.60353,0.016615
-0.60103,0.016598
-0.59852,0.016581
-0.59601,0.016565
-0.59349,0.016548
-0.59096,0.016531
-0.58843,0.016514
-0.5859,0.016497
-0.58336,0.01648
-0.58081,0.016463
-0.57826,0.016446
-0.57571,0.016429
-0.57315,0.016412
-0.57058,0.016395
-0.56801,0.016378
-0.56543,0.016362
-0.56285,0.016345
-0.52882,0.016125
-0.52617,0.016109
-0.52352,0.016092
-0.52086,0.016075
-0.5182,0.016059
-0.51554,0.016043
-0.51286,0.016027
-0.51019,0.016011
-0.50751,0.015996
-0.50483,0.015981
-0.50214,0.015967
-0.49944,0.015953
-0.49675,0.015939
-0.49405,0.015926
-0.49134,0.015913
-0.48863,0.0159
-0.48592,0.015888
-0.4832,0.015876
-0.48048,0.015864
-0.47775,0.015853
-0.47502,0.015842
-0.47228,0.015832
-0.46955,0.015821
-0.4668,0.015812
-0.46406,0.015802
-0.46131,0.015793
-0.45855,0.015784
-0.45579,0.015776
-0.45303,0.015768
-0.45026,0.01576
-0.40828,0.015688
-0.40545,0.015686
-0.40263,0.015685
-0.3998,0.015684
-0.39696,0.015683
-0.39412,0.015683
-0.39128,0.015683
-0.38844,0.015683
-0.38559,0.015684
-0.38274,0.015685
-0.37989,0.015687
-0.37703,0.015689
-0.37417,0.015691
-0.37131,0.015694
-0.36845,0.015697
-0.36558,0.0157
-0.36271,0.015704
-0.35983,0.015708
-0.35696,0.015713
-0.35408,0.015718
-0.3512,0.015723
-0.34831,0.015729
-0.34542,0.015735
-0.34253,0.015741
-0.33964,0.015748
-0.33675,0.015755
-0.33385,0.015762
-0.33095,0.01577
-0.32804,0.015779
-0.32514,0.015788
-0.32223,0.015798
-0.31932,0.01581
-0.27239,0.016172
-0.26944,0.016206
-0.26649,0.01624
-0.26354,0.016277
-0.26059,0.016314
-0.25763,0.016353
-0.25468,0.016392
-0.25172,0.016434
-0.24876,0.016476
-0.2458,0.01652
-0.24284,0.016565
-0.23987,0.016611
-0.23691,0.016659
-0.23394,0.016708
-0.23097,0.016758
-0.228,0.01681
-0.22503,0.016863
-0.22206,0.016917
-0.21909,0.016972
-0.21611,0.017029
-0.21313,0.017087
-0.21016,0.017146
-0.20718,0.017206
-0.2042,0.017268
-0.20122,0.017331
-0.19824,0.017396
-0.19526,0.017461
-0.19227,0.017528
-0.18929,0.017597
-0.1863,0.017666
-0.18332,0.017737
-0.18033,0.017809
-0.17735,0.017882
-0.12343,0.019429
-0.12044,0.019527
-0.11744,0.019627
-0.11445,0.019729
-0.11145,0.019832
-0.10845,0.019938
-0.10545,0.020045
-0.10245,0.020155
-0.09945,0.020266
-0.096447,0.020379
-0.093445,0.020494
-0.090441,0.020611
-0.087437,0.02073
-0.084432,0.02085
-0.081426,0.020973
-0.07842,0.021097
-0.075413,0.021223
-0.072406,0.021351
-0.069398,0.021481
-0.06639,0.021613
-0.063381,0.021747
-0.060372,0.021883
-0.057363,0.02202
-0.054354,0.022159
-0.051344,0.0223
-0.048334,0.022443
-0.045324,0.022588
-0.042314,0.022735
-0.039303,0.022883
-0.036293,0.023034
-0.033283,0.023186
-0.030272,0.02334
-0.027262,0.023496
-0.024252,0.023653
0.029935,0.026814
0.032936,0.027006
0.035937,0.027199
0.038936,0.027395
0.041935,0.027592
0.044933,0.027791
0.04793,0.027992
0.050925,0.028194
0.05392,0.028398
0.056914,0.028604
0.059906,0.028812
0.062897,0.029021
0.065887,0.029232
0.068876,0.029445
0.071864,0.02966
0.07485,0.029876
0.077835,0.030094
0.080818,0.030314
0.0838,0.030535
0.086781,0.030757
0.089761,0.030977
0.092741,0.031196
0.095719,0.031414
0.098697,0.031631
0.10167,0.031846
0.10465,0.032061
0.10763,0.032274
0.1106,0.032485
0.11357,0.032696
0.11654,0.032905
0.11952,0.033113
0.12249,0.033319
0.12545,0.033525
0.12842,0.033729
0.17872,0.037017
0.17872,0.037017
0.18166,0.037198
0.18166,0.037198
0.1846,0.037378
0.18753,0.037557
0.18753,0.037557
0.19047,0.037734
0.1934,0.03791
0.19633,0.038084
0.19926,0.038258
0.20218,0.03843
0.20218,0.03843
0.20511,0.038601
0.20803,0.03877
0.20803,0.03877
0.21095,0.038938
0.21387,0.039105
0.21387,0.039105
0.21678,0.039271
0.21678,0.039271
0.2197,0.039435
0.2197,0.039435
0.22261,0.039598
0.22261,0.039598
0.22552,0.03976
0.22552,0.03976
0.22842,0.03992
0.23133,0.04008
0.23133,0.04008
0.23423,0.040237
0.23423,0.040237
0.23713,0.040394
0.23713,0.040394
0.24003,0.040549
0.24003,0.040549
0.24292,0.040703
0.24292,0.040703
0.24581,0.040856
0.2487,0.041007
0.2487,0.041007
0.25159,0.041157
0.25159,0.041157
0.25447,0.041306
0.25447,0.041306
0.25735,0.041454
0.26023,0.0416
0.26023,0.0416
0.26311,0.041745
0.26311,0.041745
0.26598,0.041889
0.26598,0.041889
0.26885,0.042031
0.26885,0.042031
0.27172,0.042172
0.27172,0.042172
0.27458,0.042312
0.27458,0.042312
0.3204,0.043955
0.32327,0.044001
0.32614,0.044039
0.32901,0.044071
0.33188,0.044095
0.33476,0.044113
0.33763,0.044124
0.34051,0.044128
0.34338,0.044125
0.34626,0.044115
0.34914,0.044098
0.35202,0.044074
0.3549,0.044044
0.35778,0.044006
0.36066,0.043962
0.36354,0.043911
0.36642,0.043854
0.3693,0.043789
0.37219,0.043718
0.37507,0.04364
0.37796,0.043555
0.38084,0.043464
0.38373,0.043365
0.38661,0.043261
0.3895,0.043149
0.39238,0.043031
0.39527,0.042906
0.39816,0.042775
0.40105,0.042637
0.40393,0.042492
0.40682,0.042341
0.40971,0.042183
0.4126,0.042018
0.41548,0.041848
0.45887,0.038493
0.46175,0.03822
0.46464,0.03794
0.46752,0.037654
0.47041,0.037362
0.47329,0.037064
0.47617,0.036759
0.47905,0.036448
0.48193,0.036132
0.48481,0.035809
0.48481,0.035809
0.48771,0.035483
0.49064,0.035158
0.4936,0.034833
0.4966,0.034509
0.49962,0.034185
0.50268,0.033862
0.50577,0.03354
0.5089,0.033218
0.51205,0.032897
0.51524,0.032576
0.51846,0.032256
0.52171,0.031936
0.52499,0.031617
0.52831,0.031299
0.53165,0.030981
0.53503,0.030664
0.53844,0.030347
0.54188,0.030031
0.54534,0.029716
0.54885,0.029401
0.55238,0.029087
0.55594,0.028773
0.55953,0.02846
0.56315,0.028147
0.5668,0.027835
0.57049,0.027524
0.5742,0.027213
0.57794,0.026903
0.58171,0.026594
0.58551,0.026285
0.58935,0.025976
0.59321,0.025669
0.59709,0.025362
0.60101,0.025055
0.60496,0.024749
0.60894,0.024444
0.61294,0.02414
0.61697,0.023836
0.62104,0.023532
0.62513,0.02323
0.62925,0.022928
0.63339,0.022626
0.63757,0.022325
0.64177,0.022025
0.646,0.021726
0.65026,0.021427
0.65454,0.021128
0.65885,0.020831
0.66319,0.020534
0.66756,0.020238
0.67195,0.019942
0.67637,0.019647
0.68082,0.019352
0.6853,0.019059
0.6898,0.018766
0.69432,0.018473
0.69888,0.018181
0.70345,0.01789
0.70806,0.0176
0.71269,0.01731
0.71735,0.017021
0.72203,0.016732
0.72674,0.016444
0.73147,0.016157
0.73623,0.015871
0.74101,0.015585
0.74582,0.0153
0.75065,0.015015
0.75551,0.014731
0.75958,0.014709
0.76364,0.014688
0.7677,0.014668
0.77175,0.014648
0.77579,0.014628
0.77983,0.014609
0.78386,0.014591
0.78788,0.014573
0.7919,0.014555
0.79591,0.014539
0.79991,0.014522
0.80391,0.014507
0.80789,0.014491
0.81187,0.014477
0.81585,0.014463
0.81981,0.014449
0.82377,0.014436
0.82772,0.014424
0.83167,0.014412
0.8356,0.014401
0.83953,0.01439
0.84345,0.01438
0.84737,0.01437
0.85127,0.014361
0.85517,0.014353
0.85906,0.014345
0.86294,0.014337
0.86681,0.014331
0.87068,0.014325
0.87454,0.014319
0.87838,0.014314
0.88222,0.01431
0.88606,0.014306
0.88988,0.014302
0.89369,0.0143
0.8975,0.014298
0.9013,0.014296
0.90509,0.014295
0.90886,0.014295
0.91264,0.014295
0.9164,0.014296
0.92015,0.014298
0.92389,0.0143
0.92763,0.014303
0.93135,0.014306
0.93507,0.01431
0.93878,0.014314
0.94247,0.014319
0.94616,0.014325
0.94984,0.014331
0.95351,0.014338
0.95716,0.014346
1.0353,0.014671
1.0388,0.014691
1.0422,0.014712
1.0456,0.014733
1.049,0.014754
1.0524,0.014775
1.0558,0.014797
1.0592,0.014819
1.0626,0.014842
1.066,0.014865
1.0693,0.014888
1.0727,0.014911
1.076,0.014935
1.0794,0.014959
1.0827,0.014984
1.086,0.015008
1.0894,0.015034
1.0927,0.015059
1.096,0.015085
1.0993,0.015111
1.1025,0.015137
1.1058,0.015164
1.1091,0.015191
1.1123,0.015218
1.1156,0.015246
1.1188,0.015274
1.122,0.015302
1.1253,0.015331
1.1285,0.01536
1.1317,0.015389
1.1349,0.015419
1.138,0.015449
1.1412,0.015479
1.1444,0.01551
1.1475,0.015541
1.1507,0.015572
1.2732,0.017141
1.2759,0.017178
1.2785,0.017215
1.2811,0.017252
1.2836,0.017288
1.2862,0.017324
1.2888,0.01736
1.2913,0.017396
1.2938,0.017431
1.2963,0.017466
1.2988,0.017501
1.3012,0.017535
1.3037,0.017569
1.3061,0.017603
1.3085,0.017637
1.3109,0.01767
1.3133,0.017703
1.3157,0.017735
1.318,0.017768
1.3204,0.0178
1.3227,0.017831
1.325,0.017863
1.3273,0.017894
1.3295,0.017924
1.3318,0.017955
1.334,0.017985
1.3362,0.018015
1.3384,0.018044
1.3406,0.018074
1.3428,0.018103
1.3449,0.018131
1.347,0.018159
1.3492,0.018187
1.3512,0.018215
1.3533,0.018242
1.3554,0.01827
1.3574,0.018296
1.3594,0.018323
1.3614,0.018349
1.3634,0.018375
1.3654,0.0184
1.3674,0.018425
1.3693,0.01845
1.3712,0.018474
1.3731,0.018499
1.375,0.018522
1.3768,0.018546
1.3787,0.018569
1.3805,0.018592
1.3823,0.018615
1.3841,0.018637
1.3859,0.018659
1.3876,0.01868
1.3894,0.018702
1.3911,0.018723
1.3928,0.018743
1.3944,0.018763
1.3944,0.018763
1.3961,0.018783
1.3977,0.018803
1.3994,0.018823
1.401,0.018842
1.4026,0.018862
1.4041,0.018881
1.4057,0.018899
1.4072,0.018918
1.4087,0.018936
1.4102,0.018955
1.4116,0.018973
1.4131,0.018991
1.4145,0.019008


==> fig/ch/sphr/sphr06.csv <==
-1.0884,0.020896
-1.0884,0.020896
-1.0884,0.020896
-1.0884,0.020896
-1.0884,0.020895
-1.0883,0.020895
-1.0883,0.020895
-1.0882,0.020894
-1.0882,0.020894
-1.0881,0.020894
-1.0881,0.020894
-1.088,0.020893
-1.088,0.020893
-1.0879,0.020892
-1.0878,0.020891
-1.0876,0.020891
-1.0875,0.02089
-1.0873,0.020888
-1.0872,0.020887
-1.0872,0.020887
-1.087,0.020886
-1.087,0.020886
-1.0868,0.020885
-1.0868,0.020885
-1.0866,0.020883
-1.0866,0.020883
-1.0864,0.020882
-1.0864,0.020882
-1.0861,0.02088
-1.0861,0.02088
-1.0859,0.020879
-1.0859,0.020879
-1.0856,0.020877
-1.0856,0.020877
-1.0853,0.020875
-1.0853,0.020875
-1.0851,0.020873
-1.0851,0.020873
-1.0848,0.020871
-1.0848,0.020871
-1.0845,0.020869
-1.0841,0.020867
-1.0838,0.020865
-1.0838,0.020865
-1.0835,0.020862
-1.0835,0.020862
-1.0831,0.02086
-1.0831,0.02086
-1.0827,0.020857
-1.0827,0.020857
-1.0823,0.020855
-1.0819,0.020852
-1.0815,0.020849
-1.0815,0.020849
-1.0811,0.020847
-1.0811,0.020847
-1.0807,0.020844
-1.0802,0.020841
-1.0798,0.020838
-1.0798,0.020838
-1.0793,0.020834
-1.0788,0.020831
-1.0783,0.020828
-1.0778,0.020824
-1.0778,0.020824
-1.0773,0.020821
-1.0773,0.020821
-1.0767,0.020817
-1.0762,0.020813
-1.0762,0.020813
-1.0756,0.020809
-1.0756,0.020809
-1.0751,0.020805
-1.0745,0.020801
-1.0745,0.020801
-1.0739,0.020797
-1.0739,0.020797
-1.0733,0.020793
-1.0727,0.020789
-1.0727,0.020789
-1.072,0.020785
-1.0714,0.02078
-1.0707,0.020776
-1.0707,0.020776
-1.07,0.020771
-1.0694,0.020766
-1.0694,0.020766
-1.0687,0.020762
-1.068,0.020757
-1.068,0.020757
-1.0673,0.020752
-1.0665,0.020747
-1.0665,0.020747
-1.0658,0.020742
-1.065,0.020736
-1.065,0.020736
-1.0643,0.020731
-1.0643,0.020731
-1.0635,0.020725
-1.0627,0.02072
-1.0627,0.02072
-1.0619,0.020714
-1.0619,0.020714
-1.0611,0.020709
-1.0603,0.020703
-1.0594,0.020697
-1.0586,0.020691
-1.0586,0.020691
-1.0577,0.020685
-1.0577,0.020685
-1.0568,0.020678
-1.056,0.020672
-1.056,0.020672
-1.0551,0.020666
-1.0541,0.020659
-1.0541,0.020659
-1.0532,0.020653
-1.0523,0.020646
-1.0523,0.020646
-1.0514,0.020639
-1.0504,0.020632
-1.0504,0.020632
-1.0494,0.020625
-1.0494,0.020625
-1.0485,0.020618
-1.0485,0.020618
-1.0475,0.020611
-1.0475,0.020611
-1.0465,0.020604
-1.0465,0.020604
-1.0455,0.020596
-1.0455,0.020596
-1.0444,0.020589
-1.0434,0.020581
-1.0424,0.020574
-1.0424,0.020574
-1.0413,0.020566
-1.0402,0.020558
-1.0392,0.02055
-1.0381,0.020542
-1.037,0.020534
-1.0358,0.020526
-1.0347,0.020518
-1.0347,0.020518
-1.0336,0.020509
-1.0324,0.020501
-1.0313,0.020492
-1.0313,0.020492
-1.0301,0.020483
-1.0301,0.020483
-1.0289,0.020474
-1.0278,0.020465
-1.0266,0.020456
-1.0253,0.020447
-1.0241,0.020438
-1.0229,0.020428
-1.0229,0.020428
-1.0216,0.020419
-1.0204,0.020409
-1.0204,0.020409
-1.0191,0.020399
-1.0179,0.020389
-1.0166,0.02038
-1.0166,0.02038
-1.0153,0.020369
-1.014,0.020359
-1.014,0.020359
-1.0126,0.020349
-1.0113,0.020339
-1.0113,0.020339
-1.01,0.020328
-1.0086,0.020318
-1.0086,0.020318
-1.0073,0.020307
-1.0073,0.020307
-1.0059,0.020296
-1.0059,0.020296
-1.0045,0.020286
-1.0045,0.020286
-1.0031,0.020275
-1.0031,0.020275
-1.0017,0.020264
-1.0003,0.020252
-0.99891,0.020241
-0.99891,0.020241
-0.99748,0.02023
-0.99748,0.02023
-0.99604,0.020218
-0.99604,0.020218
-0.99459,0.020206
-0.99313,0.020195
-0.99313,0.020195
-0.99166,0.020183
-0.99019,0.020171
-0.9887,0.020159
-0.9887,0.020159
-0.9872,0.020147
-0.98569,0.020134
-0.98417,0.020122
-0.98264,0.020109
-0.98264,0.020109
-0.98111,0.020097
-0.98111,0.020097
-0.97956,0.020084
-0.97956,0.020084
-0.978,0.020071
-0.97644,0.020058
-0.97644,0.020058
-0.97486,0.020045
-0.97328,0.020032
-0.97328,0.020032
-0.97168,0.020018
-0.97008,0.020005
-0.97008,0.020005
-0.96847,0.019991
-0.96847,0.019991
-0.96685,0.019978
-0.96685,0.019978
-0.96521,0.019964
-0.96357,0.01995
-0.96357,0.01995
-0.96193,0.019936
-0.96193,0.019936
-0.96027,0.019922
-0.96027,0.019922
-0.9586,0.019908
-0.9586,0.019908
-0.95693,0.019893
-0.95693,0.019893
-0.95524,0.019878
-0.95355,0.019863
-0.95184,0.019848
-0.95184,0.019848
-0.95013,0.019832
-0.95013,0.019832
-0.94841,0.019817
-0.94841,0.019817
-0.94669,0.019801
-0.94669,0.019801
-0.94495,0.019784
-0.9432,0.019768
-0.9432,0.019768
-0.94145,0.019751
-0.94145,0.019751
-0.93968,0.019734
-0.93968,0.019734
-0.93791,0.019717
-0.93791,0.019717
-0.93613,0.019699
-0.93613,0.019699
-0.93435,0.019682
-0.93255,0.019664
-0.93255,0.019664
-0.93075,0.019646
-0.93075,0.019646
-0.92893,0.019627
-0.92711,0.019608
-0.92711,0.019608
-0.92528,0.01959
-0.92528,0.01959
-0.92345,0.019571
-0.9216,0.019551
-0.9216,0.019551
-0.91975,0.019532
-0.91789,0.019512
-0.91789,0.019512
-0.91602,0.019492
-0.91602,0.019492
-0.91415,0.019472
-0.91415,0.019472
-0.91226,0.019451
-0.91226,0.019451
-0.91037,0.019431
-0.90847,0.01941
-0.90656,0.01939
-0.90465,0.019369
-0.90273,0.01935
-0.9008,0.01933
-0.9008,0.01933
-0.89886,0.019311
-0.89886,0.019311
-0.89692,0.019291
-0.89497,0.019273
-0.89497,0.019273
-0.89301,0.019254
-0.89104,0.019236
-0.89104,0.019236
-0.88907,0.019217
-0.88907,0.019217
-0.88709,0.0192
-0.8851,0.019182
-0.8851,0.019182
-0.8831,0.019164
-0.8831,0.019164
-0.8811,0.019147
-0.8811,0.019147
-0.87909,0.01913
-0.87708,0.019114
-0.87708,0.019114
-0.87506,0.019097
-0.87303,0.019081
-0.87099,0.019065
-0.87099,0.019065
-0.86895,0.01905
-0.8669,0.019034
-0.86484,0.019019
-0.86484,0.019019
-0.86278,0.019004
-0.86278,0.019004
-0.86071,0.018989
-0.85864,0.018975
-0.85864,0.018975
-0.85656,0.018961
-0.85656,0.018961
-0.85447,0.018947
-0.85238,0.018933
-0.85238,0.018933
-0.85028,0.018919
-0.84817,0.018905
-0.84606,0.01889
-0.84394,0.018876
-0.84394,0.018876
-0.84181,0.018861
-0.83968,0.018845
-0.83968,0.018845
-0.83755,0.018829
-0.83755,0.018829
-0.8354,0.018813
-0.83326,0.018797
-0.8311,0.01878
-0.8311,0.01878
-0.82894,0.018763
-0.82678,0.018745
-0.82678,0.018745
-0.8246,0.018727
-0.8246,0.018727
-0.82243,0.018709
-0.82243,0.018709
-0.82025,0.018691
-0.82025,0.018691
-0.81806,0.018672
-0.81586,0.018653
-0.81586,0.018653
-0.81367,0.018634
-0.81367,0.018634
-0.81146,0.018614
-0.81146,0.018614
-0.80925,0.018594
-0.80925,0.018594
-0.80704,0.018574
-0.80482,0.018553
-0.80482,0.018553
-0.80259,0.018532
-0.80259,0.018532
-0.80037,0.018511
-0.80037,0.018511
-0.79813,0.01849
-0.79813,0.01849
-0.79589,0.018468
-0.79589,0.018468
-0.79365,0.018446
-0.7914,0.018423
-0.7914,0.018423
-0.78914,0.0184
-0.78688,0.018358
-0.78461,0.018317
-0.78233,0.018276
-0.78233,0.018276
-0.78004,0.018236
-0.78004,0.018236
-0.77775,0.018197
-0.77544,0.018159
-0.77544,0.018159
-0.77312,0.018121
-0.7708,0.018084
-0.7708,0.018084
-0.76847,0.018048
-0.76847,0.018048
-0.76612,0.018013
-0.76612,0.018013
-0.76377,0.017978
-0.76377,0.017978
-0.76141,0.017944
-0.76141,0.017944
-0.75904,0.017911
-0.75666,0.017879
-0.75427,0.017848
-0.75427,0.017848
-0.75188,0.017817
-0.74947,0.017787
-0.74706,0.017758
-0.74706,0.017758
-0.74463,0.01773
-0.74463,0.01773
-0.7422,0.017703
-0.73976,0.017676
-0.73731,0.01765
-0.73731,0.01765
-0.73485,0.017625
-0.73238,0.017601
-0.7299,0.017578
-0.7299,0.017578
-0.72741,0.017555
-0.72492,0.017533
-0.72492,0.017533
-0.72241,0.017512
-0.72241,0.017512
-0.7199,0.017492
-0.71738,0.017472
-0.71738,0.017472
-0.71484,0.017452
-0.71484,0.017452
-0.7123,0.017432
-0.70976,0.017412
-0.70976,0.017412
-0.7072,0.017391
-0.7072,0.017391
-0.70463,0.01737
-0.70206,0.017349
-0.69947,0.017328
-0.69947,0.017328
-0.69688,0.017306
-0.69688,0.017306
-0.69428,0.017285
-0.69428,0.017285
-0.69167,0.017263
-0.69167,0.017263
-0.68905,0.01724
-0.68643,0.017218
-0.68379,0.017195
-0.68379,0.017195
-0.68115,0.017172
-0.6785,0.017149
-0.6785,0.017149
-0.67584,0.017126
-0.67317,0.017102
-0.67317,0.017102
-0.67049,0.017079
-0.67049,0.017079
-0.6678,0.017055
-0.6678,0.017055
-0.66511,0.01703
-0.66511,0.01703
-0.6624,0.017006
-0.65969,0.016981
-0.65969,0.016981
-0.65697,0.016956
-0.65424,0.016931
-0.65151,0.016906
-0.65151,0.016906
-0.64876,0.01688
-0.64876,0.01688
-0.64601,0.016855
-0.64325,0.016829
-0.64325,0.016829
-0.64048,0.016803
-0.6377,0.016777
-0.6377,0.016777
-0.63491,0.016751
-0.63212,0.016725
-0.63212,0.016725
-0.62932,0.016699
-0.62932,0.016699
-0.62651,0.016673
-0.62651,0.016673
-0.62369,0.016648
-0.62369,0.016648
-0.62086,0.016622
-0.62086,0.016622
-0.61803,0.016597
-0.61803,0.016597
-0.61519,0.016572
-0.61234,0.016546
-0.61234,0.016546
-0.60948,0.016521
-0.60948,0.016521
-0.60661,0.016496
-0.60661,0.016496
-0.60374,0.016471
-0.60374,0.016471
-0.60086,0.016447
-0.59797,0.016422
-0.59507,0.016397
-0.59507,0.016397
-0.59217,0.016373
-0.59217,0.016373
-0.58925,0.016348
-0.58633,0.016324
-0.58633,0.016324
-0.58341,0.0163
-0.58047,0.016275
-0.57753,0.016251
-0.57458,0.016227
-0.57458,0.016227
-0.57162,0.016204
-0.56865,0.01618
-0.56865,0.01618
-0.56568,0.016156
-0.56568,0.016156
-0.5627,0.016133
-0.5627,0.016133
-0.55971,0.016109
-0.55672,0.016086
-0.55372,0.016063
-0.55372,0.016063
-0.55071,0.01604
-0.55071,0.01604
-0.54769,0.016018
-0.54467,0.015996
-0.54164,0.015974
-0.5386,0.015952
-0.53555,0.015931
-0.53555,0.015931
-0.5325,0.01591
-0.52944,0.015889
-0.52638,0.015869
-0.52638,0.015869
-0.5233,0.015848
-0.5233,0.015848
-0.52022,0.015829
-0.51714,0.015809
-0.51405,0.01579
-0.51405,0.01579
-0.51095,0.015771
-0.50784,0.015752
-0.50784,0.015752
-0.50473,0.015733
-0.50473,0.015733
-0.50161,0.015715
-0.50161,0.015715
-0.49848,0.015697
-0.49535,0.01568
-0.49221,0.015663
-0.48906,0.015646
-0.48591,0.015629
-0.48275,0.015613
-0.47959,0.015597
-0.47959,0.015597
-0.47642,0.015581
-0.47642,0.015581
-0.47324,0.015565
-0.47324,0.015565
-0.47006,0.01555
-0.46687,0.015535
-0.46687,0.015535
-0.46367,0.015521
-0.46047,0.015508
-0.46047,0.015508
-0.45726,0.015495
-0.45726,0.015495
-0.45405,0.015482
-0.45405,0.015482
-0.45083,0.015471
-0.45083,0.015471
-0.4476,0.015459
-0.4476,0.015459
-0.44437,0.015449
-0.44437,0.015449
-0.44113,0.015439
-0.43789,0.015429
-0.43789,0.015429
-0.43464,0.01542
-0.43138,0.015412
-0.43138,0.015412
-0.42812,0.015404
-0.42812,0.015404
-0.42485,0.015397
-0.42485,0.015397
-0.42158,0.015391
-0.42158,0.015391
-0.41831,0.015385
-0.41831,0.015385
-0.41502,0.015379
-0.41502,0.015379
-0.41173,0.015375
-0.41173,0.015375
-0.40844,0.01537
-0.40844,0.01537
-0.40514,0.015367
-0.40514,0.015367
-0.40184,0.015364
-0.40184,0.015364
-0.39853,0.015362
-0.39521,0.01536
-0.39189,0.015359
-0.39189,0.015359
-0.38857,0.015358
-0.38857,0.015358
-0.38524,0.015358
-0.38524,0.015358
-0.3819,0.015359
-0.3819,0.015359
-0.37856,0.01536
-0.37856,0.01536
-0.37522,0.015362
-0.37522,0.015362
-0.37522,0.015362
-0.37187,0.015365
-0.37187,0.015365
-0.36851,0.015369
-0.36515,0.015374
-0.36515,0.015374
-0.36179,0.01538
-0.36179,0.01538
-0.35842,0.015387
-0.35842,0.015387
-0.35504,0.015395
-0.35504,0.015395
-0.35167,0.015404
-0.35167,0.015404
-0.34828,0.015414
-0.34828,0.015414
-0.3449,0.015425
-0.34151,0.015437
-0.33811,0.015451
-0.33471,0.015465
-0.33471,0.015465
-0.3313,0.015481
-0.3313,0.015481
-0.3279,0.015497
-0.3279,0.015497
-0.32448,0.015515
-0.32448,0.015515
-0.32107,0.015534
-0.32107,0.015534
-0.31765,0.015554
-0.31765,0.015554
-0.31422,0.015575
-0.31422,0.015575
-0.31079,0.015597
-0.31079,0.015597
-0.30736,0.01562
-0.30736,0.01562
-0.30392,0.015644
-0.30048,0.015669
-0.30048,0.015669
-0.29704,0.015695
-0.29704,0.015695
-0.29359,0.015723
-0.29359,0.015723
-0.29014,0.015751
-0.29014,0.015751
-0.28669,0.015781
-0.28323,0.015812
-0.28323,0.015812
-0.27977,0.015843
-0.27977,0.015843
-0.2763,0.015876
-0.2763,0.015876
-0.2763,0.015876
-0.27283,0.015911
-0.27283,0.015911
-0.26936,0.015947
-0.26936,0.015947
-0.26589,0.015985
-0.26589,0.015985
-0.26241,0.016024
-0.26241,0.016024
-0.25893,0.016066
-0.25544,0.01611
-0.25544,0.01611
-0.25195,0.016155
-0.24846,0.016202
-0.24497,0.016251
-0.24497,0.016251
-0.24147,0.016302
-0.24147,0.016302
-0.23797,0.016355
-0.23797,0.016355
-0.23447,0.016409
-0.23447,0.016409
-0.23097,0.016466
-0.22746,0.016524
-0.22746,0.016524
-0.22395,0.016584
-0.22395,0.016584
-0.22044,0.016646
-0.22044,0.016646
-0.21692,0.01671
-0.21692,0.01671
-0.2134,0.016775
-0.2134,0.016775
-0.20988,0.016843
-0.20636,0.016912
-0.20636,0.016912
-0.20284,0.016983
-0.20284,0.016983
-0.19931,0.017056
-0.19931,0.017056
-0.19578,0.017131
-0.19578,0.017131
-0.19225,0.017208
-0.18872,0.017286
-0.18872,0.017286
-0.18518,0.017366
-0.18164,0.017449
-0.18164,0.017449
-0.1781,0.017533
-0.1781,0.017533
-0.17456,0.017619
-0.17102,0.017707
-0.17102,0.017707
-0.16748,0.017798
-0.16393,0.017893
-0.16393,0.017893
-0.16038,0.01799
-0.15683,0.018091
-0.15328,0.018195
-0.15328,0.018195
-0.14973,0.018302
-0.14973,0.018302
-0.14617,0.018412
-0.14617,0.018412
-0.14261,0.018525
-0.14261,0.018525
-0.13906,0.018641
-0.13906,0.018641
-0.1355,0.01876
-0.13193,0.018882
-0.12837,0.019007
-0.12837,0.019007
-0.12481,0.019136
-0.12481,0.019136
-0.12124,0.019267
-0.12124,0.019267
-0.11768,0.019401
-0.11768,0.019401
-0.11411,0.019539
-0.11054,0.019679
-0.11054,0.019679
-0.10697,0.019823
-0.10697,0.019823
-0.1034,0.01997
-0.1034,0.01997
-0.099828,0.02012
-0.099828,0.02012
-0.096256,0.020272
-0.092683,0.020428
-0.092683,0.020428
-0.08911,0.020587
-0.08911,0.020587
-0.085536,0.020749
-0.085536,0.020749
-0.081961,0.020914
-0.078386,0.021082
-0.078386,0.021082
-0.074811,0.021253
-0.071235,0.021427
-0.071235,0.021427
-0.067658,0.021605
-0.067658,0.021605
-0.064081,0.021787
-0.064081,0.021787
-0.060502,0.021974
-0.056922,0.022165
-0.056922,0.022165
-0.05334,0.02236
-0.05334,0.02236
-0.049758,0.022559
-0.049758,0.022559
-0.046175,0.022763
-0.046175,0.022763
-0.042591,0.022971
-0.042591,0.022971
-0.039007,0.023184
-0.039007,0.023184
-0.035421,0.0234
-0.035421,0.0234
-0.031835,0.023622
-0.031835,0.023622
-0.028248,0.023847
-0.028248,0.023847
-0.024661,0.024077
-0.024661,0.024077
-0.021073,0.024311
-0.017485,0.024549
-0.017485,0.024549
-0.013897,0.024791
-0.013897,0.024791
-0.010308,0.025038
-0.010308,0.025038
-0.0067187,0.025289
-0.0067187,0.025289
-0.0031295,0.025545
-0.0031295,0.025545
0.0004598,0.025804
0.0004598,0.025804
0.0040491,0.026068
0.0040491,0.026068
0.0076384,0.026336
0.0076384,0.026336
0.011228,0.026608
0.014817,0.026885
0.014817,0.026885
0.018406,0.027166
0.021994,0.027451
0.025582,0.02774
0.025582,0.02774
0.02917,0.028033
0.02917,0.028033
0.032757,0.028331
0.036345,0.028633
0.039932,0.02894
0.039932,0.02894
0.04352,0.029252
0.04352,0.029252
0.047108,0.029569
0.050697,0.029891
0.050697,0.029891
0.054285,0.030217
0.054285,0.030217
0.057873,0.030549
0.057873,0.030549
0.061462,0.030885
0.061462,0.030885
0.06505,0.031226
0.06505,0.031226
0.068638,0.031572
0.072226,0.031922
0.072226,0.031922
0.075814,0.032278
0.079402,0.032638
0.082989,0.033003
0.086575,0.033372
0.086575,0.033372
0.090161,0.033747
0.090161,0.033747
0.093746,0.034126
0.093746,0.034126
0.097331,0.03451
0.10092,0.034899
0.1045,0.035292
0.10808,0.03569
0.10808,0.03569
0.11166,0.036093
0.11166,0.036093
0.11524,0.0365
0.11524,0.0365
0.11882,0.036912
0.11882,0.036912
0.1224,0.037329
0.12598,0.03775
0.12955,0.038176
0.13313,0.038607
0.1367,0.039042
0.1367,0.039042
0.14027,0.039478
0.14027,0.039478
0.14385,0.03991
0.14385,0.03991
0.14742,0.040339
0.14742,0.040339
0.15099,0.040764
0.15456,0.041185
0.15456,0.041185
0.15813,0.041603
0.15813,0.041603
0.1617,0.042017
0.1617,0.042017
0.16527,0.042427
0.16527,0.042427
0.16884,0.042834
0.17241,0.043237
0.17241,0.043237
0.17598,0.043637
0.17598,0.043637
0.17955,0.044033
0.17955,0.044033
0.18311,0.044425
0.18311,0.044425
0.18668,0.044814
0.19024,0.045199
0.19024,0.045199
0.1938,0.04558
0.1938,0.04558
0.19737,0.045958
0.19737,0.045958
0.20093,0.046332
0.20093,0.046332
0.20448,0.046702
0.20448,0.046702
0.20804,0.047069
0.2116,0.047432
0.2116,0.047432
0.21515,0.047792
0.21871,0.048147
0.21871,0.048147
0.22226,0.048499
0.22226,0.048499
0.22581,0.048848
0.22936,0.049193
0.23291,0.049534
0.23645,0.049871
0.23999,0.050205
0.23999,0.050205
0.24354,0.050525
0.24707,0.050821
0.24707,0.050821
0.25061,0.051093
0.25061,0.051093
0.25415,0.05134
0.25415,0.05134
0.25768,0.051563
0.25768,0.051563
0.26121,0.051763
0.26121,0.051763
0.26474,0.051938
0.26474,0.051938
0.26827,0.052089
0.26827,0.052089
0.2718,0.052217
0.2718,0.052217
0.27532,0.05232
0.27884,0.0524
0.27884,0.0524
0.28236,0.052456
0.28236,0.052456
0.28587,0.052488
0.28938,0.052496
0.28938,0.052496
0.29289,0.052481
0.2964,0.052442
0.29991,0.052379
0.29991,0.052379
0.30341,0.052293
0.30341,0.052293
0.30691,0.052183
0.30691,0.052183
0.3104,0.05205
0.3104,0.05205
0.3139,0.051893
0.3139,0.051893
0.31739,0.051713
0.31739,0.051713
0.32088,0.051509
0.32088,0.051509
0.32436,0.051282
0.32436,0.051282
0.32784,0.051032
0.32784,0.051032
0.33132,0.050759
0.33132,0.050759
0.3348,0.050463
0.3348,0.050463
0.33827,0.050143
0.34173,0.0498
0.34521,0.049439
0.34521,0.049439
0.34869,0.049063
0.35219,0.048672
0.35219,0.048672
0.3557,0.048266
0.3557,0.048266
0.35922,0.047845
0.35922,0.047845
0.36276,0.04741
0.3663,0.046961
0.3663,0.046961
0.36986,0.046496
0.36986,0.046496
0.37343,0.046018
0.37343,0.046018
0.37702,0.045524
0.37702,0.045524
0.38061,0.045017
0.38422,0.044495
0.38422,0.044495
0.38784,0.043958
0.38784,0.043958
0.39146,0.043407
0.39146,0.043407
0.3951,0.042842
0.3951,0.042842
0.39876,0.042263
0.39876,0.042263
0.40242,0.041669
0.40242,0.041669
0.40609,0.041062
0.40609,0.041062
0.40978,0.04044
0.40978,0.04044
0.41348,0.039804
0.41348,0.039804
0.41718,0.039154
0.4209,0.03849
0.4209,0.03849
0.42463,0.037812
0.42463,0.037812
0.42837,0.03712
0.42837,0.03712
0.43212,0.036415
0.43588,0.035695
0.43965,0.034962
0.44343,0.034215
0.44723,0.033455
0.44723,0.033455
0.45106,0.032696
0.45106,0.032696
0.45495,0.031956
0.45891,0.031234
0.46294,0.03053
0.46702,0.029844
0.47118,0.029177
0.47118,0.029177
0.4754,0.028527
0.47968,0.027895
0.47968,0.027895
0.48403,0.027281
0.48403,0.027281
0.48844,0.026686
0.48844,0.026686
0.49291,0.026108
0.49291,0.026108
0.49745,0.025547
0.49745,0.025547
0.50205,0.025005
0.50205,0.025005
0.50671,0.024481
0.51143,0.023974
0.51622,0.023485
0.52107,0.023013
0.52107,0.023013
0.52598,0.022559
0.52598,0.022559
0.53095,0.022123
0.53599,0.021704
0.53599,0.021704
0.54108,0.021303
0.54108,0.021303
0.54623,0.020919
0.54623,0.020919
0.55145,0.020553
0.55145,0.020553
0.55672,0.020204
0.55672,0.020204
0.56206,0.019872
0.56206,0.019872
0.56745,0.019558
0.57291,0.019261
0.57291,0.019261
0.57842,0.018981
0.584,0.018718
0.58958,0.018467
0.58958,0.018467
0.59514,0.018223
0.60068,0.017986
0.60068,0.017986
0.60619,0.017756
0.60619,0.017756
0.61167,0.017532
0.61712,0.017315
0.61712,0.017315
0.62255,0.017105
0.62255,0.017105
0.62794,0.016902
0.63332,0.016705
0.63332,0.016705
0.63866,0.016515
0.63866,0.016515
0.64398,0.016331
0.64398,0.016331
0.64927,0.016155
0.64927,0.016155
0.65453,0.015985
0.65453,0.015985
0.65977,0.015821
0.65977,0.015821
0.66498,0.015665
0.66498,0.015665
0.67016,0.015514
0.67531,0.015371
0.68044,0.015234
0.68044,0.015234
0.68554,0.015103
0.68554,0.015103
0.69061,0.014979
0.69061,0.014979
0.69566,0.014861
0.69566,0.014861
0.70068,0.01475
0.70068,0.01475
0.70567,0.014646
0.71064,0.014548
0.71064,0.014548
0.71557,0.014456
0.71557,0.014456
0.72048,0.014371
0.72048,0.014371
0.72537,0.014292
0.72537,0.014292
0.73022,0.014219
0.73022,0.014219
0.73505,0.014153
0.73505,0.014153
0.73986,0.014091
0.73986,0.014091
0.74465,0.014032
0.74465,0.014032
0.74943,0.013976
0.74943,0.013976
0.75419,0.013923
0.75419,0.013923
0.75894,0.013872
0.76367,0.013824
0.76838,0.013778
0.76838,0.013778
0.77308,0.013736
0.77308,0.013736
0.77777,0.013696
0.78244,0.013658
0.78709,0.013624
0.79173,0.013592
0.79173,0.013592
0.79635,0.013562
0.79635,0.013562
0.80095,0.013536
0.80095,0.013536
0.80554,0.013511
0.80554,0.013511
0.81012,0.01349
0.81012,0.01349
0.81468,0.013471
0.81922,0.013455
0.81922,0.013455
0.82375,0.013441
0.82826,0.01343
0.83275,0.013422
0.83723,0.013416
0.8417,0.013412
0.84614,0.013411
0.85058,0.013413
0.85499,0.013417
0.85939,0.013424
0.85939,0.013424
0.86378,0.013434
0.86378,0.013434
0.86815,0.013445
0.87251,0.013488
0.87688,0.01353
0.88123,0.013571
0.88123,0.013571
0.88559,0.013613
0.88559,0.013613
0.88994,0.013654
0.88994,0.013654
0.89429,0.013695
0.89429,0.013695
0.89863,0.013736
0.89863,0.013736
0.90297,0.013776
0.9073,0.013816
0.9073,0.013816
0.91163,0.013856
0.91163,0.013856
0.91596,0.013895
0.91596,0.013895
0.92028,0.013935
0.9246,0.013974
0.92891,0.014012
0.92891,0.014012
0.93321,0.014051
0.93752,0.014089
0.93752,0.014089
0.94181,0.014127
0.9461,0.014164
0.9461,0.014164
0.95039,0.014202
0.95467,0.014239
0.95467,0.014239
0.95895,0.014275
0.95895,0.014275
0.96322,0.014312
0.96322,0.014312
0.96749,0.014348
0.96749,0.014348
0.97174,0.014384
0.976,0.014419
0.976,0.014419
0.98025,0.014454
0.98025,0.014454
0.98449,0.014489
0.98449,0.014489
0.98873,0.014524
0.98873,0.014524
0.99296,0.014558
0.99296,0.014558
0.99718,0.014592
0.99718,0.014592
1.0014,0.014628
1.0056,0.014664
1.0056,0.014664
1.0098,0.014701
1.0098,0.014701
1.014,0.014739
1.014,0.014739
1.0182,0.014778
1.0182,0.014778
1.0224,0.014818
1.0265,0.014858
1.0307,0.0149
1.0349,0.014942
1.0349,0.014942
1.039,0.014985
1.039,0.014985
1.0432,0.015029
1.0432,0.015029
1.0473,0.015074
1.0473,0.015074
1.0514,0.01512
1.0555,0.015166
1.0597,0.015214
1.0597,0.015214
1.0638,0.015262
1.0638,0.015262
1.0678,0.015311
1.0678,0.015311
1.0719,0.015361
1.0719,0.015361
1.076,0.015412
1.0801,0.015464
1.0801,0.015464
1.0841,0.015517
1.0841,0.015517
1.0882,0.015571
1.0882,0.015571
1.0922,0.015625
1.0922,0.015625
1.0963,0.015681
1.0963,0.015681
1.1003,0.015737
1.1043,0.015795
1.1043,0.015795
1.1083,0.015853
1.1083,0.015853
1.1123,0.015912
1.1163,0.015971
1.1202,0.01603
1.1202,0.01603
1.1242,0.016088
1.1242,0.016088
1.1281,0.016145
1.1321,0.016203
1.1321,0.016203
1.136,0.016259
1.136,0.016259
1.1399,0.016315
1.1438,0.01637
1.1438,0.01637
1.1477,0.016425
1.1515,0.016479
1.1515,0.016479
1.1554,0.016533
1.1592,0.016586
1.1631,0.016639
1.1631,0.016639
1.1669,0.016691
1.1669,0.016691
1.1707,0.016742
1.1707,0.016742
1.1745,0.016793
1.1745,0.016793
1.1782,0.016843
1.182,0.016893
1.182,0.016893
1.1857,0.016942
1.1857,0.016942
1.1895,0.01699
1.1932,0.017038
1.1969,0.017085
1.2006,0.017132
1.2006,0.017132
1.2042,0.017178
1.2042,0.017178
1.2079,0.017223
1.2079,0.017223
1.2115,0.017268
1.2115,0.017268
1.2152,0.017313
1.2152,0.017313
1.2188,0.017356
1.2188,0.017356
1.2224,0.017399
1.2224,0.017399
1.2259,0.017442
1.2295,0.017484
1.2331,0.017526
1.2331,0.017526
1.2366,0.017568
1.2366,0.017568
1.2401,0.017609
1.2401,0.017609
1.2436,0.01765
1.2436,0.01765
1.2471,0.017691
1.2471,0.017691
1.2505,0.017731
1.254,0.017771
1.2574,0.017811
1.2574,0.017811
1.2608,0.017851
1.2608,0.017851
1.2642,0.01789
1.2642,0.01789
1.2675,0.017929
1.2675,0.017929
1.2709,0.017967
1.2709,0.017967
1.2742,0.018005
1.2742,0.018005
1.2775,0.018043
1.2808,0.018081
1.2808,0.018081
1.284,0.018118
1.284,0.018118
1.2873,0.018155
1.2873,0.018155
1.2905,0.018192
1.2937,0.018228
1.2937,0.018228
1.2969,0.018264
1.2969,0.018264
1.3001,0.018299
1.3001,0.018299
1.3032,0.018334
1.3032,0.018334
1.3064,0.018369
1.3064,0.018369
1.3095,0.018404
1.3095,0.018404
1.3126,0.018438
1.3126,0.018438
1.3157,0.018472
1.3157,0.018472
1.3187,0.018506
1.3187,0.018506
1.3187,0.018506
1.3217,0.018539
1.3217,0.018539
1.3247,0.018572
1.3247,0.018572
1.3277,0.018604
1.3307,0.018637
1.3307,0.018637
1.3336,0.018669
1.3336,0.018669
1.3366,0.0187
1.3395,0.018732
1.3395,0.018732
1.3423,0.018763
1.3452,0.018794
1.348,0.018824
1.348,0.018824
1.3508,0.018854
1.3536,0.018884
1.3564,0.018914
1.3564,0.018914
1.3591,0.018943
1.3591,0.018943
1.3619,0.018972
1.3619,0.018972
1.3646,0.019
1.3672,0.019028
1.3672,0.019028
1.3699,0.019056
1.3699,0.019056
1.3725,0.019084
1.3751,0.019111
1.3777,0.019138
1.3802,0.019165
1.3802,0.019165
1.3828,0.019191
1.3828,0.019191
1.3853,0.019217
1.3853,0.019217
1.3878,0.019243
1.3878,0.019243
1.3902,0.019268
1.3902,0.019268
1.3927,0.019293
1.3951,0.019318
1.3951,0.019318
1.3975,0.019342
1.3975,0.019342
1.3999,0.019366
1.4022,0.01939
1.4022,0.01939
1.4045,0.019413
1.4045,0.019413
1.4068,0.019437
1.4091,0.01946
1.4091,0.01946
1.4113,0.019482
1.4135,0.019504
1.4135,0.019504
1.4157,0.019526
1.4157,0.019526
1.4179,0.019548
1.42,0.01957
1.4221,0.019591
1.4221,0.019591
1.4242,0.019612
1.4242,0.019612
1.4263,0.019632
1.4263,0.019632
1.4283,0.019653
1.4283,0.019653
1.4303,0.019672
1.4303,0.019672
1.4323,0.019692
1.4323,0.019692
1.4343,0.019712
1.4343,0.019712
1.4362,0.019731
1.4362,0.019731
1.4381,0.019749
1.44,0.019768
1.44,0.019768
1.4419,0.019786
1.4437,0.019804
1.4437,0.019804
1.4455,0.019822
1.4473,0.019839
1.449,0.019856
1.4508,0.019873
1.4525,0.019889
1.4525,0.019889
1.4541,0.019905
1.4541,0.019905
1.4558,0.019921
1.4558,0.019921
1.4574,0.019936
1.459,0.019952
1.459,0.019952
1.4605,0.019967
1.4605,0.019967
1.4621,0.019981
1.4636,0.019996
1.4636,0.019996
1.4651,0.02001
1.4651,0.02001
1.4665,0.020024
1.4665,0.020024
1.468,0.020037
1.4694,0.020051
1.4694,0.020051
1.4707,0.020064
1.4707,0.020064
1.4721,0.020077
1.4721,0.020077
1.4734,0.020089
1.4747,0.020101
1.4747,0.020101
1.4759,0.020113
1.4759,0.020113
1.4772,0.020125
1.4772,0.020125
1.4784,0.020136
1.4784,0.020136
1.4796,0.020148
1.4796,0.020148
1.4807,0.020158
1.4807,0.020158
1.4818,0.020169
1.4818,0.020169
1.4829,0.020179
1.4829,0.020179
1.484,0.020189
1.485,0.020199
1.486,0.020209
1.486,0.020209
1.487,0.020218
1.488,0.020227
1.4889,0.020235
1.4889,0.020235
1.4898,0.020244
1.4898,0.020244
1.4907,0.020252
1.4907,0.020252
1.4915,0.02026
1.4915,0.02026
1.4923,0.020267
1.4923,0.020267
1.4931,0.020274
1.4931,0.020274
1.4939,0.020281
1.4946,0.020288
1.4946,0.020288
1.4953,0.020295
1.4953,0.020295
1.496,0.020301
1.4966,0.020307
1.4966,0.020307
1.4972,0.020312
1.4972,0.020312
1.4978,0.020318
1.4978,0.020318
1.4984,0.020323
1.4984,0.020323
1.4989,0.020328
1.4989,0.020328
1.4994,0.020332
1.4994,0.020332
1.4999,0.020337
1.4999,0.020337
1.5003,0.020341
1.5003,0.020341
1.5007,0.020345
1.5007,0.020345
1.5011,0.020348
1.5015,0.020351
1.5015,0.020351
1.5018,0.020354
1.5021,0.020357
1.5021,0.020357
1.5024,0.02036
1.5026,0.020362
1.5028,0.020364
1.5028,0.020364
1.503,0.020365
1.5031,0.020367
1.5031,0.020367
1.5033,0.020368
1.5033,0.020368
1.5034,0.020369
1.5034,0.020369
1.5034,0.020369
1.5034,0.020369
1.5035,0.02037
1.5035,0.02037
1.5035,0.02037


==> fig/ch/sphr/sphr07.csv <==
-1.088,0.020896
-1.0879,0.020896
-1.0878,0.020895
-1.0875,0.020894
-1.0871,0.020891
-1.0866,0.020888
-1.0861,0.020885
-1.0854,0.020881
-1.0846,0.020876
-1.0837,0.02087
-1.0826,0.020863
-1.0815,0.020856
-1.0803,0.020848
-1.0789,0.020839
-1.0774,0.02083
-1.0759,0.020819
-1.0742,0.020808
-1.0724,0.020796
-1.0705,0.020784
-1.0685,0.02077
-1.0664,0.020756
-1.0642,0.020741
-1.0618,0.020726
-1.0594,0.020709
-1.0569,0.020692
-1.0545,0.020675
-1.0518,0.020656
-1.049,0.020636
-1.046,0.020616
-1.043,0.020594
-1.0402,0.020574
-1.037,0.020551
-1.0344,0.020532
-1.0327,0.02052
-1.031,0.020507
-1.0292,0.020494
-1.0275,0.020482
-1.0257,0.020468
-1.0243,0.020458
-1.0224,0.020444
-1.0206,0.02043
-1.0187,0.020416
-1.0168,0.020402
-1.0149,0.020388
-1.013,0.020373
-1.011,0.020358
-1.009,0.020343
-1.007,0.020327
-1.005,0.020312
-1.003,0.020296
-1.0009,0.02028
-0.99881,0.020263
-0.99669,0.020247
-0.99455,0.02023
-0.99239,0.020213
-0.99021,0.020195
-0.98801,0.020178
-0.98579,0.02016
-0.98399,0.020146
-0.98173,0.020127
-0.97945,0.020109
-0.97715,0.02009
-0.97482,0.020071
-0.97248,0.020052
-0.97012,0.020032
-0.96773,0.020013
-0.96533,0.019993
-0.9629,0.019973
-0.96046,0.019952
-0.95799,0.019932
-0.95551,0.019911
-0.95301,0.01989
-0.95048,0.019868
-0.94794,0.019846
-0.94538,0.019825
-0.9428,0.019802
-0.94021,0.01978
-0.93759,0.019757
-0.93548,0.019739
-0.93283,0.019716
-0.93017,0.019692
-0.92748,0.019669
-0.92478,0.019645
-0.92206,0.019621
-0.91932,0.019597
-0.91657,0.019572
-0.91379,0.019547
-0.91101,0.019522
-0.9082,0.019497
-0.90538,0.019472
-0.90254,0.019446
-0.89968,0.01942
-0.89681,0.019394
-0.89393,0.019367
-0.89102,0.019341
-0.8881,0.019314
-0.88517,0.019286
-0.88222,0.019259
-0.87985,0.019237
-0.87687,0.019208
-0.87388,0.019179
-0.87087,0.019149
-0.86785,0.019118
-0.86481,0.019087
-0.86176,0.019054
-0.8587,0.019021
-0.85562,0.018987
-0.85253,0.018952
-0.85004,0.018924
-0.84693,0.01889
-0.8438,0.018857
-0.84065,0.018827
-0.8375,0.018797
-0.83433,0.018769
-0.83114,0.018743
-0.82795,0.018718
-0.82474,0.018694
-0.82152,0.018672
-0.81894,0.018655
-0.8157,0.018632
-0.81244,0.018608
-0.80918,0.018583
-0.8059,0.018556
-0.80262,0.018528
-0.79932,0.018499
-0.79601,0.018468
-0.79269,0.018436
-0.78936,0.018403
-0.78668,0.018361
-0.78332,0.018304
-0.77994,0.018251
-0.77654,0.018201
-0.77312,0.018154
-0.76968,0.018111
-0.76622,0.018071
-0.76274,0.018034
-0.75924,0.018001
-0.75572,0.017972
-0.75218,0.017944
-0.74862,0.017916
-0.74505,0.017886
-0.74145,0.017856
-0.73783,0.017824
-0.73419,0.017792
-0.73053,0.017758
-0.72686,0.017724
-0.72316,0.017688
-0.71944,0.017651
-0.71571,0.017614
-0.71196,0.017576
-0.70818,0.017539
-0.70439,0.017501
-0.70058,0.017463
-0.69675,0.017425
-0.6929,0.017387
-0.68903,0.017349
-0.68514,0.017311
-0.68202,0.01728
-0.6781,0.017242
-0.67416,0.017203
-0.6702,0.017165
-0.66622,0.017126
-0.66223,0.017087
-0.65821,0.017049
-0.65418,0.01701
-0.65013,0.016972
-0.64606,0.016933
-0.64198,0.016894
-0.63787,0.016856
-0.63375,0.016817
-0.62961,0.016779
-0.62545,0.01674
-0.62128,0.016702
-0.61709,0.016664
-0.61288,0.016626
-0.60865,0.016588
-0.6044,0.01655
-0.601,0.016519
-0.59672,0.016482
-0.59243,0.016444
-0.58812,0.016407
-0.58379,0.01637
-0.57945,0.016334
-0.57509,0.016297
-0.57072,0.016261
-0.56633,0.016225
-0.56192,0.01619
-0.55838,0.016162
-0.55394,0.016127
-0.54949,0.016092
-0.54502,0.016058
-0.54054,0.016024
-0.53604,0.015991
-0.53153,0.015958
-0.527,0.015926
-0.52245,0.015894
-0.51789,0.015863
-0.51332,0.015832
-0.50873,0.015802
-0.50412,0.015772
-0.49951,0.015743
-0.49487,0.015715
-0.49023,0.015688
-0.48557,0.015661
-0.48089,0.015635
-0.4762,0.01561
-0.4715,0.015585
-0.46773,0.015566
-0.463,0.015543
-0.45826,0.015521
-0.45351,0.0155
-0.44874,0.015481
-0.44396,0.015462
-0.43917,0.015444
-0.43437,0.015427
-0.42955,0.015411
-0.42472,0.015396
-0.42084,0.015385
-0.41599,0.015373
-0.41113,0.015362
-0.40625,0.015352
-0.39941,0.015341
-0.38959,0.01533
-0.37973,0.015324
-0.37081,0.015325
-0.36087,0.015332
-0.35088,0.015346
-0.34086,0.015369
-0.3308,0.015399
-0.32171,0.015433
-0.31158,0.01548
-0.30141,0.015537
-0.29122,0.015604
-0.28099,0.015682
-0.27073,0.01577
-0.26044,0.01587
-0.25012,0.015985
-0.23978,0.016112
-0.22942,0.016253
-0.22007,0.016392
-0.20966,0.016562
-0.19923,0.016749
-0.18878,0.016954
-0.17831,0.017177
-0.16782,0.017418
-0.15732,0.017681
-0.14681,0.017967
-0.13628,0.018275
-0.12574,0.018606
-0.11625,0.018925
-0.10569,0.019306
-0.095118,0.019716
-0.084542,0.020156
-0.07396,0.020624
-0.064432,0.021072
-0.053837,0.021603
-0.043235,0.022171
-0.032628,0.022774
-0.022018,0.023414
-0.011405,0.024091
-0.00078883,0.02481
0.0098302,0.025572
0.02045,0.026376
0.031069,0.027223
0.040624,0.028021
0.051242,0.028953
0.061858,0.02993
0.072472,0.030953
0.083081,0.032022
0.093685,0.033136
0.10429,0.034294
0.11488,0.035496
0.12547,0.036742
0.13606,0.038032
0.14663,0.039361
0.1572,0.040722
0.16776,0.042115
0.17831,0.043539
0.18885,0.044995
0.19832,0.046316
0.20884,0.047775
0.21934,0.049225
0.22984,0.050666
0.24031,0.052098
0.25078,0.05345
0.26123,0.054652
0.27166,0.055706
0.28208,0.056611
0.29144,0.057299
0.30183,0.057786
0.31221,0.057852
0.32257,0.057499
0.33293,0.056729
0.34327,0.055545
0.35362,0.053977
0.36401,0.052045
0.37443,0.049753
0.38278,0.047658
0.38801,0.046234
0.39325,0.044722
0.39852,0.04318
0.40385,0.041666
0.40923,0.040179
0.41467,0.03872
0.42016,0.037289
0.42572,0.035885
0.43132,0.034509
0.44155,0.032105
0.45198,0.029798
0.46163,0.027907
0.46659,0.027026
0.47038,0.026387
0.47681,0.025381
0.48074,0.024806
0.48607,0.024076
0.49012,0.023554
0.49424,0.023053
0.49979,0.022427
0.50403,0.021979
0.50976,0.021421
0.51555,0.0209
0.52141,0.020402
0.52731,0.019927
0.53326,0.019477
0.53776,0.019154
0.54381,0.018743
0.54989,0.018357
0.55601,0.017996
0.56219,0.017657
0.56843,0.017341
0.57469,0.01705
0.5826,0.016717
0.58737,0.016534
0.59215,0.016358
0.5985,0.016133
0.60481,0.015918
0.61266,0.015664
0.61737,0.015517
0.62361,0.015333
0.62828,0.015199
0.63448,0.015032
0.64065,0.014873
0.64528,0.01476
0.65294,0.014586
0.65904,0.014457
0.66361,0.014365
0.66966,0.014251
0.6757,0.014143
0.6817,0.014041
0.68768,0.013946
0.69361,0.013857
0.69953,0.013775
0.70395,0.013717
0.70982,0.013646
0.7142,0.013596
0.71857,0.01355
0.72436,0.013495
0.7287,0.013458
0.73444,0.013413
0.74016,0.013373
0.74586,0.013337
0.75152,0.013304
0.75575,0.013282
0.76138,0.013255
0.76698,0.013232
0.77256,0.013212
0.77674,0.013199
0.78227,0.013185
0.78641,0.013176
0.79326,0.013166
0.79736,0.013163
0.80281,0.013161
0.80688,0.013162
0.81228,0.013167
0.81767,0.013177
0.8217,0.013188
0.82705,0.013205
0.83105,0.013221
0.83636,0.013246
0.84034,0.013268
0.84431,0.013292
0.84956,0.013328
0.85481,0.013369
0.85873,0.013402
0.86394,0.01345
0.86784,0.013489
0.87302,0.013534
0.87691,0.013567
0.88208,0.013611
0.88597,0.013643
0.89112,0.013685
0.89628,0.013727
0.90272,0.013778
0.90914,0.013828
0.91684,0.013886
0.92324,0.013934
0.93091,0.013989
0.93729,0.014036
0.94366,0.014088
0.95001,0.014144
0.95763,0.014217
0.96522,0.014297
0.9728,0.014382
0.9791,0.014459
0.98665,0.014556
0.99418,0.01466
1.0017,0.014765
1.0092,0.014868
1.0166,0.01497
1.0253,0.015086
1.0327,0.015185
1.0401,0.015281
1.0463,0.01536
1.0536,0.015454
1.0597,0.015531
1.067,0.015623
1.0755,0.01573
1.0815,0.015806
1.0887,0.015898
1.0959,0.015988
1.103,0.016079
1.1101,0.016169
1.1184,0.016273
1.1254,0.016362
1.1312,0.016436
1.1382,0.016523
1.144,0.016596
1.1497,0.016667
1.1577,0.016767
1.1645,0.016852
1.1713,0.016936
1.178,0.017019
1.1847,0.017101
1.1924,0.017195
1.1979,0.017262
1.2045,0.017341
1.2099,0.017407
1.2163,0.017484
1.2227,0.017561
1.2291,0.017636
1.2353,0.017711
1.2405,0.017772
1.2478,0.017857
1.2539,0.017928
1.261,0.018011
1.267,0.01808
1.2719,0.018137
1.2778,0.018204
1.2837,0.01827
1.2894,0.018336
1.2942,0.018389
1.2999,0.018453
1.3045,0.018505
1.3092,0.018556
1.3146,0.018617
1.3192,0.018667
1.3245,0.018726
1.329,0.018774
1.3342,0.018831
1.3385,0.018877
1.3436,0.018932
1.3487,0.018986
1.3537,0.019039
1.3578,0.019083
1.3634,0.019142
1.3682,0.019192
1.3721,0.019233
1.3767,0.019282
1.3806,0.019321
1.385,0.019368
1.3887,0.019406
1.3931,0.01945
1.3974,0.019494
1.4009,0.01953
1.4057,0.019578
1.4098,0.019619
1.4137,0.019659
1.4176,0.019698
1.4208,0.01973
1.4246,0.019767
1.4282,0.019803
1.4318,0.019839
1.4353,0.019873
1.4393,0.019912
1.4421,0.019939
1.4453,0.019971
1.448,0.019997
1.4511,0.020027
1.4541,0.020056
1.4575,0.020089
1.4603,0.020116
1.4636,0.020147
1.4662,0.020172
1.4683,0.020193
1.4704,0.020213
1.4728,0.020236
1.4752,0.020258
1.4771,0.020276
1.4789,0.020293
1.481,0.020313
1.483,0.020332
1.4849,0.02035
1.4868,0.020367
1.4885,0.020384
1.4902,0.020399
1.4915,0.020411
1.4935,0.02043
1.4948,0.020443
1.4959,0.020453
1.4969,0.020463
1.4983,0.020475
1.4991,0.020483
1.5001,0.020492
1.501,0.0205
1.5017,0.020508
1.5024,0.020514
1.5031,0.020521
1.5035,0.020525
1.5039,0.020528
1.5042,0.020531
1.5044,0.020534
1.5046,0.020535
1.5047,0.020537


==> fig/ch/sphr/sphr08.csv <==
-1.0881,0.020896
-1.0879,0.020895
-1.0873,0.020891
-1.0865,0.020886
-1.0853,0.020878
-1.0838,0.020868
-1.0819,0.020856
-1.0797,0.020842
-1.0772,0.020825
-1.0744,0.020807
-1.0713,0.020787
-1.0678,0.020763
-1.064,0.020737
-1.0598,0.020708
-1.0553,0.020677
-1.0505,0.020644
-1.0453,0.020607
-1.0405,0.020573
-1.035,0.020533
-1.0292,0.02049
-1.0227,0.020442
-1.0164,0.020394
-1.0095,0.020342
-1.0027,0.020289
-0.99552,0.020233
-0.98814,0.020174
-0.97994,0.020108
-0.97206,0.020043
-0.96394,0.019976
-0.95559,0.019906
-0.94702,0.019833
-0.93824,0.019757
-0.92924,0.019678
-0.92039,0.0196
-0.91099,0.019516
-0.90105,0.019425
-0.89127,0.019336
-0.8813,0.019243
-0.87117,0.019148
-0.86086,0.01905
-0.85079,0.018954
-0.84017,0.018852
-0.83021,0.018752
-0.82134,0.018654
-0.81278,0.018565
-0.80373,0.018496
-0.7946,0.018423
-0.7858,0.018317
-0.77645,0.018195
-0.76695,0.018116
-0.75729,0.018029
-0.74793,0.017935
-0.73707,0.017826
-0.72417,0.017697
-0.7115,0.017571
-0.69813,0.017438
-0.68502,0.017308
-0.67119,0.017173
-0.65713,0.017038
-0.64285,0.016902
-0.62887,0.016771
-0.61415,0.016636
-0.59869,0.016498
-0.58354,0.016367
-0.56929,0.016249
-0.55375,0.016124
-0.53745,0.016
-0.52209,0.01589
-0.50598,0.015783
-0.48969,0.015683
-0.47382,0.015595
-0.45779,0.015517
-0.44221,0.015453
-0.42589,0.015397
-0.40942,0.015356
-0.39282,0.015329
-0.37609,0.01532
-0.35987,0.015329
-0.3429,0.015359
-0.32583,0.015412
-0.30929,0.015487
-0.29201,0.015592
-0.27465,0.015728
-0.25655,0.015905
-0.23837,0.016121
-0.22077,0.016371
-0.2031,0.016666
-0.18604,0.016997
-0.16958,0.017362
-0.15177,0.017813
-0.13391,0.018328
-0.11603,0.018913
-0.098774,0.019549
-0.08017,0.020321
-0.062877,0.021124
-0.042902,0.022164
-0.025575,0.02317
-0.0069037,0.024371
0.01044,0.0256
0.028454,0.027
0.046467,0.028529
0.064475,0.030192
0.082476,0.03199
0.0998,0.03385
0.11844,0.03599
0.1364,0.038184
0.15434,0.040497
0.17225,0.042918
0.19013,0.045426
0.20732,0.047896
0.22448,0.05039
0.24095,0.052755
0.2587,0.055174
0.27705,0.057393
0.29405,0.058953
0.31167,0.059696
0.32926,0.059206
0.34683,0.057055
0.36379,0.05336
0.38084,0.048326
0.39875,0.042362
0.41778,0.036325
0.43757,0.030977
0.45771,0.026776
0.47851,0.023556
0.50171,0.020949
0.52651,0.018956
0.55341,0.017383
0.58092,0.016188
0.60756,0.015308
0.633,0.014648
0.65807,0.014136
0.68364,0.013737
0.70778,0.013461
0.73146,0.013275
0.75558,0.013166
0.77838,0.013129
0.80079,0.013149
0.82452,0.013214
0.84703,0.013307
0.8692,0.013518
0.89113,0.013686
0.91295,0.013841
0.93465,0.014075
0.95543,0.014326
0.97687,0.014576
0.99739,0.014821
1.0185,0.015081
1.0395,0.015344
1.0595,0.015597
1.08,0.015858
1.0996,0.016107
1.1204,0.01637
1.1401,0.016619
1.1596,0.016862
1.1787,0.017098
1.1974,0.017327
1.2158,0.017548
1.2337,0.017761
1.2513,0.017966
1.269,0.018169
1.2844,0.018344
1.3005,0.018524
1.3167,0.018703
1.3323,0.018872
1.3469,0.019028
1.3613,0.01918
1.3742,0.019314
1.3871,0.019446
1.3988,0.019565
1.41,0.019677
1.4206,0.019783
1.4307,0.019881
1.4404,0.019976
1.4492,0.020061
1.4577,0.020142
1.4658,0.020218
1.4726,0.020283
1.479,0.020343
1.4845,0.020394
1.4896,0.020441
1.4939,0.020481
1.4976,0.020515
1.5005,0.020541
1.5026,0.020561
1.5044,0.020577


==> fig/ch/trs/timeError.csv <==
0.001,0.0049092,5.4215e-10,1.5956e-08
0.0010139,0.0050941,5.5414e-10,1.5764e-08
0.001028,0.0052816,5.6632e-10,1.5569e-08
0.0010424,0.0054718,5.7866e-10,1.5371e-08
0.0010569,0.0056648,5.9119e-10,1.517e-08
0.0010716,0.0058605,6.039e-10,1.4966e-08
0.0010865,0.0060283,6.1892e-10,1.4773e-08
0.0011016,0.0060626,6.4354e-10,1.4634e-08
0.001117,0.0060974,6.685e-10,1.4493e-08
0.0011325,0.0061326,6.9382e-10,1.4351e-08
0.0011483,0.0061684,7.195e-10,1.4206e-08
0.0011643,0.0062046,7.4555e-10,1.4059e-08
0.0011805,0.0062414,7.7196e-10,1.391e-08
0.001197,0.0062787,7.9875e-10,1.3759e-08
0.0012136,0.0063165,8.2592e-10,1.3606e-08
0.0012305,0.0063549,8.5347e-10,1.3451e-08
0.0012477,0.0063938,8.8141e-10,1.3293e-08
0.001265,0.0064332,9.0975e-10,1.3134e-08
0.0012826,0.0064732,9.385e-10,1.2972e-08
0.0013005,0.0065138,9.6765e-10,1.2807e-08
0.0013186,0.006555,9.9722e-10,1.2641e-08
0.001337,0.0065967,1.0272e-09,1.2472e-08
0.0013556,0.0066391,1.0576e-09,1.23e-08
0.0013745,0.006682,1.0885e-09,1.2126e-08
0.0013936,0.0067256,1.1197e-09,1.195e-08
0.001413,0.0067697,1.1515e-09,1.1771e-08
0.0014327,0.0068145,1.1837e-09,1.159e-08
0.0014527,0.00686,1.2163e-09,1.1406e-08
0.0014729,0.0069061,1.2494e-09,1.1219e-08
0.0014934,0.0069528,1.283e-09,1.103e-08
0.0015142,0.0070002,1.317e-09,1.0838e-08
0.0015353,0.0070483,1.3516e-09,1.0643e-08
0.0015567,0.0070971,1.3866e-09,1.0446e-08
0.0015783,0.0071465,1.4221e-09,1.0246e-08
0.0016003,0.0071967,1.4582e-09,1.0042e-08
0.0016226,0.0072476,1.4947e-09,9.8363e-09
0.0016452,0.0072992,1.5318e-09,9.6274e-09
0.0016681,0.0073516,1.5694e-09,9.4154e-09
0.0016913,0.0074047,1.6076e-09,9.2004e-09
0.0017149,0.0074585,1.6462e-09,8.9823e-09
0.0017388,0.0075132,1.6855e-09,8.7611e-09
0.001763,0.0075686,1.7253e-09,8.5368e-09
0.0017875,0.0076248,1.7657e-09,8.3092e-09
0.0018124,0.0076818,1.8066e-09,8.0783e-09
0.0018377,0.0077396,1.8482e-09,7.8442e-09
0.0018632,0.0077983,1.8903e-09,7.6067e-09
0.0018892,0.0078578,1.933e-09,7.3658e-09
0.0019155,0.0079181,1.9764e-09,7.1215e-09
0.0019422,0.0079794,2.0204e-09,6.8736e-09
0.0019692,0.0080415,2.065e-09,6.6222e-09
0.0019966,0.0081044,2.1102e-09,6.3672e-09
0.0020244,0.0081683,2.1561e-09,6.1085e-09
0.0020526,0.0082331,2.2027e-09,5.8461e-09
0.0020812,0.0081714,2.284e-09,5.6968e-09
0.0021102,0.0080989,2.3691e-09,5.5545e-09
0.0021396,0.0080254,2.4555e-09,5.4102e-09
0.0021694,0.0079509,2.543e-09,5.2639e-09
0.0021996,0.0078753,2.6318e-09,5.1155e-09
0.0022302,0.0077987,2.7219e-09,4.965e-09
0.0022613,0.007721,2.8132e-09,4.8124e-09
0.0022928,0.0076421,2.9058e-09,4.6576e-09
0.0023247,0.0075622,2.9997e-09,4.5007e-09
0.0023571,0.0074811,3.0949e-09,4.3415e-09
0.0023899,0.0073989,3.1915e-09,4.1801e-09
0.0024232,0.0073156,3.2895e-09,4.0163e-09
0.0024569,0.007231,3.3888e-09,3.8503e-09
0.0024911,0.0071453,3.4896e-09,3.6819e-09
0.0025258,0.0070583,3.5917e-09,3.5112e-09
0.002561,0.0069701,3.6953e-09,3.338e-09
0.0025967,0.0068807,3.8004e-09,3.1624e-09
0.0026328,0.00679,3.907e-09,2.9843e-09
0.0026695,0.006698,4.015e-09,2.8037e-09
0.0027067,0.0066047,4.1246e-09,2.6205e-09
0.0027443,0.0065101,4.2358e-09,2.4347e-09
0.0027826,0.0064141,4.3485e-09,2.2463e-09
0.0028213,0.0063168,4.4629e-09,2.0552e-09
0.0028606,0.0062181,4.5788e-09,1.8614e-09
0.0029004,0.006118,4.6964e-09,1.6649e-09
0.0029408,0.0060165,4.8157e-09,1.4656e-09
0.0029818,0.0059135,4.9366e-09,1.2634e-09
0.0030233,0.0058091,5.0593e-09,1.0584e-09
0.0030654,0.0057032,5.1837e-09,8.5047e-10
0.0031081,0.0055959,5.3099e-09,6.396e-10
0.0031514,0.0054869,5.4378e-09,4.2573e-10
0.0031952,0.0053765,5.5676e-09,2.0882e-10
0.0032397,0.0052644,5.6992e-09,1.1173e-11
0.0032849,0.0051508,5.8327e-09,2.3429e-10
0.0033306,0.0050356,5.9681e-09,4.6058e-10
0.003377,0.0049187,6.1054e-09,6.9008e-10
0.003424,0.0048001,6.2447e-09,9.2285e-10
0.0034717,0.0046799,6.3859e-09,1.1589e-09
0.00352,0.004558,6.5292e-09,1.3984e-09
0.003569,0.0044343,6.6745e-09,1.6412e-09
0.0036187,0.0043088,6.8219e-09,1.8875e-09
0.0036691,0.0041816,6.9713e-09,2.1373e-09
0.0037202,0.0040526,7.1229e-09,2.3907e-09
0.003772,0.0039217,7.2767e-09,2.6477e-09
0.0038246,0.0037148,7.5031e-09,2.9174e-09
0.0038778,0.003471,7.7649e-09,3.1952e-09
0.0039318,0.0032237,8.0304e-09,3.4768e-09
0.0039866,0.002973,8.2996e-09,3.7624e-09
0.0040421,0.0027188,8.5726e-09,4.052e-09
0.0040984,0.002461,8.8494e-09,4.3456e-09
0.0041555,0.0021996,9.1302e-09,4.6434e-09
0.0042133,0.0019345,9.4149e-09,4.9454e-09
0.004272,0.0016657,9.7035e-09,5.2516e-09
0.0043315,0.0013931,9.9963e-09,5.5622e-09
0.0043918,0.0011166,1.0293e-08,5.877e-09
0.004453,0.00083632,1.0594e-08,6.1964e-09
0.004515,0.00068277,1.0899e-08,6.5202e-09
0.0045778,0.00074358,1.1209e-08,6.8485e-09
0.0046416,0.00080524,1.1523e-08,7.1815e-09
0.0047062,0.00086777,1.1841e-08,7.5192e-09
0.0047718,0.00093118,1.2164e-08,7.8616e-09
0.0048382,0.00099548,1.2491e-08,8.2088e-09
0.0049056,0.0010607,1.2823e-08,8.5609e-09
0.0049739,0.0011268,1.316e-08,8.918e-09
0.0050432,0.0011939,1.3501e-08,9.2801e-09
0.0051134,0.0012619,1.3847e-08,9.6473e-09
0.0051846,0.0013308,1.4198e-08,1.002e-08
0.0052568,0.0014007,1.4554e-08,1.0397e-08
0.00533,0.0014717,1.4915e-08,1.078e-08
0.0054042,0.0015436,1.5281e-08,1.1169e-08
0.0054795,0.0016165,1.5653e-08,1.1562e-08
0.0055558,0.0016905,1.6029e-08,1.1962e-08
0.0056331,0.0017654,1.6411e-08,1.2367e-08
0.0057116,0.0018415,1.6798e-08,1.2777e-08
0.0057911,0.0019186,1.7191e-08,1.3194e-08
0.0058718,0.0019968,1.7589e-08,1.3616e-08
0.0059535,0.0020762,1.7993e-08,1.4045e-08
0.0060364,0.0021566,1.8402e-08,1.4479e-08
0.0061205,0.0022382,1.8817e-08,1.4919e-08
0.0062057,0.0023209,1.9238e-08,1.5366e-08
0.0062921,0.0024048,1.9665e-08,1.5819e-08
0.0063798,0.0024898,2.0099e-08,1.6278e-08
0.0064686,0.0025761,2.0538e-08,1.6744e-08
0.0065587,0.0026636,2.0983e-08,1.7217e-08
0.00665,0.0027523,2.1435e-08,1.7696e-08
0.0067426,0.0028423,2.1893e-08,1.8182e-08
0.0068365,0.0028979,2.2508e-08,1.8821e-08
0.0069317,0.0029192,2.3279e-08,1.9613e-08
0.0070282,0.0029407,2.406e-08,2.0416e-08
0.0071261,0.0029626,2.4853e-08,2.123e-08
0.0072253,0.0029848,2.5657e-08,2.2056e-08
0.007326,0.0030072,2.6472e-08,2.2893e-08
0.007428,0.00303,2.7299e-08,2.3742e-08
0.0075314,0.0030531,2.8137e-08,2.4602e-08
0.0076363,0.0030766,2.8987e-08,2.5475e-08
0.0077426,0.0031003,2.9849e-08,2.636e-08
0.0078505,0.0031244,3.0723e-08,2.7258e-08
0.0079598,0.0031488,3.1609e-08,2.8168e-08
0.0080706,0.0031736,3.2507e-08,2.9091e-08
0.008183,0.0031987,3.3418e-08,3.0026e-08
0.008297,0.0032242,3.4342e-08,3.0975e-08
0.0084125,0.00325,3.5279e-08,3.1937e-08
0.0085296,0.0032762,3.6229e-08,3.2913e-08
0.0086484,0.0033028,3.7192e-08,3.3902e-08
0.0087689,0.0033297,3.8169e-08,3.4905e-08
0.008891,0.003357,3.9159e-08,3.5922e-08
0.0090148,0.0033847,4.0163e-08,3.6953e-08
0.0091403,0.0034128,4.1182e-08,3.7999e-08
0.0092676,0.0034412,4.2214e-08,3.906e-08
0.0093966,0.0034701,4.3261e-08,4.0135e-08
0.0095275,0.0034994,4.4323e-08,4.1226e-08
0.0096602,0.003529,4.54e-08,4.2331e-08
0.0097947,0.0035591,4.6491e-08,4.3452e-08
0.0099311,0.0035897,4.7598e-08,4.4589e-08
0.010069,0.0036206,4.8721e-08,4.5742e-08
0.01021,0.003652,4.9859e-08,4.6911e-08
0.010352,0.0036838,5.1013e-08,4.8097e-08
0.010496,0.0037161,5.2184e-08,4.9299e-08
0.010642,0.0037488,5.3371e-08,5.0518e-08
0.01079,0.003782,5.4574e-08,5.1754e-08
0.010941,0.0038156,5.5795e-08,5.3007e-08
0.011093,0.0038497,5.7032e-08,5.4278e-08
0.011247,0.0038843,5.8287e-08,5.5567e-08
0.011404,0.0039194,5.956e-08,5.6874e-08
0.011563,0.003955,6.085e-08,5.8199e-08
0.011724,0.0039911,6.2158e-08,5.9543e-08
0.011887,0.0040276,6.3485e-08,6.0905e-08
0.012053,0.0040647,6.4831e-08,6.2287e-08
0.01222,0.0040887,6.6607e-08,6.4095e-08
0.012391,0.0040887,6.9146e-08,6.6653e-08
0.012563,0.0040888,7.1719e-08,6.9247e-08
0.012738,0.0040888,7.4329e-08,7.1878e-08
0.012915,0.0040888,7.6975e-08,7.4545e-08
0.013095,0.0040888,7.9658e-08,7.7249e-08
0.013278,0.0040888,8.2379e-08,7.9992e-08
0.013463,0.0040888,8.5138e-08,8.2772e-08
0.01365,0.0040888,8.7935e-08,8.5592e-08
0.01384,0.0040888,9.0771e-08,8.845e-08
0.014033,0.0040888,9.3647e-08,9.1349e-08
0.014228,0.0040888,9.6563e-08,9.4288e-08
0.014426,0.0040888,9.952e-08,9.7269e-08
0.014627,0.0040888,1.0252e-07,1.0029e-07
0.014831,0.0040888,1.0556e-07,1.0335e-07
0.015038,0.0040888,1.0864e-07,1.0646e-07
0.015247,0.0040888,1.1177e-07,1.0961e-07
0.015459,0.0040889,1.1494e-07,1.1281e-07
0.015675,0.0040889,1.1815e-07,1.1605e-07
0.015893,0.0040889,1.2141e-07,1.1933e-07
0.016114,0.0040889,1.2471e-07,1.2266e-07
0.016339,0.0040889,1.2806e-07,1.2604e-07
0.016566,0.0040889,1.3146e-07,1.2946e-07
0.016797,0.0040889,1.349e-07,1.3293e-07
0.017031,0.0040889,1.384e-07,1.3645e-07
0.017268,0.0040889,1.4194e-07,1.4002e-07
0.017508,0.0040889,1.4553e-07,1.4364e-07
0.017752,0.0040889,1.4917e-07,1.4731e-07
0.017999,0.0040889,1.5286e-07,1.5104e-07
0.01825,0.0040889,1.5661e-07,1.5481e-07
0.018504,0.004089,1.604e-07,1.5864e-07
0.018762,0.004089,1.6425e-07,1.6252e-07
0.019023,0.004089,1.6816e-07,1.6645e-07
0.019288,0.004089,1.7211e-07,1.7044e-07
0.019557,0.004089,1.7613e-07,1.7449e-07
0.019829,0.004089,1.802e-07,1.7859e-07
0.020105,0.004089,1.8432e-07,1.8275e-07
0.020385,0.004089,1.8851e-07,1.8696e-07
0.020669,0.004089,1.9275e-07,1.9124e-07
0.020957,0.004089,1.9705e-07,1.9558e-07
0.021248,0.0040891,2.0142e-07,1.9997e-07
0.021544,0.0040891,2.0584e-07,2.0443e-07
0.021844,0.0040778,2.1207e-07,2.1069e-07
0.022149,0.0040558,2.2002e-07,2.1865e-07
0.022457,0.0040335,2.2809e-07,2.2673e-07
0.02277,0.0040109,2.3626e-07,2.3492e-07
0.023087,0.003988,2.4455e-07,2.4322e-07
0.023408,0.0039647,2.5296e-07,2.5164e-07
0.023734,0.0039411,2.6148e-07,2.6018e-07
0.024065,0.0039172,2.7012e-07,2.6884e-07
0.0244,0.003893,2.7889e-07,2.7762e-07
0.02474,0.0038684,2.8777e-07,2.8652e-07
0.025084,0.0038435,2.9678e-07,2.9554e-07
0.025433,0.0038183,3.0591e-07,3.0469e-07
0.025788,0.0037926,3.1518e-07,3.1397e-07
0.026147,0.0037667,3.2457e-07,3.2338e-07
0.026511,0.0037403,3.3409e-07,3.3291e-07
0.02688,0.0037136,3.4375e-07,3.4259e-07
0.027254,0.0036866,3.5354e-07,3.5239e-07
0.027634,0.0036591,3.6346e-07,3.6234e-07
0.028019,0.0036313,3.7353e-07,3.7242e-07
0.028409,0.0036031,3.8373e-07,3.8264e-07
0.028804,0.0035744,3.9408e-07,3.9301e-07
0.029206,0.0035454,4.0458e-07,4.0352e-07
0.029612,0.003516,4.1522e-07,4.1418e-07
0.030025,0.0034862,4.2601e-07,4.2499e-07
0.030443,0.0034559,4.3695e-07,4.3594e-07
0.030867,0.0034252,4.4804e-07,4.4706e-07
0.031296,0.0033941,4.5928e-07,4.5832e-07
0.031732,0.0033626,4.7069e-07,4.6974e-07
0.032174,0.0033306,4.8225e-07,4.8133e-07
0.032622,0.0032982,4.9398e-07,4.9307e-07
0.033076,0.0032653,5.0587e-07,5.0498e-07
0.033537,0.003232,5.1792e-07,5.1706e-07
0.034004,0.0031982,5.3015e-07,5.293e-07
0.034478,0.0031639,5.4254e-07,5.4172e-07
0.034958,0.0031291,5.5511e-07,5.5431e-07
0.035445,0.0030939,5.6785e-07,5.6707e-07
0.035938,0.0030475,5.851e-07,5.8433e-07
0.036439,0.0029943,6.0507e-07,6.0431e-07
0.036946,0.0029403,6.2532e-07,6.2457e-07
0.037461,0.0028856,6.4585e-07,6.4511e-07
0.037982,0.0028301,6.6667e-07,6.6594e-07
0.038511,0.0027739,6.8778e-07,6.8706e-07
0.039047,0.0027169,7.0918e-07,7.0847e-07
0.039591,0.0031973,7.3088e-07,7.3018e-07
0.040142,0.0056787,7.5289e-07,7.5219e-07
0.040701,0.0081947,7.752e-07,7.7451e-07
0.041268,0.010746,7.9782e-07,7.9715e-07
0.041843,0.013333,8.2076e-07,8.2009e-07
0.042426,0.015955,8.4401e-07,8.4336e-07
0.043016,0.018615,8.676e-07,8.6695e-07
0.043615,0.021311,8.9151e-07,8.9087e-07
0.044223,0.024045,9.1575e-07,9.1513e-07
0.044839,0.026817,9.4033e-07,9.3972e-07
0.045463,0.029628,9.6526e-07,9.6466e-07
0.046096,0.032478,9.9053e-07,9.8994e-07
0.046738,0.035368,1.0162e-06,1.0156e-06
0.047389,0.038298,1.0421e-06,1.0416e-06
0.048049,0.041269,1.0685e-06,1.0679e-06
0.048718,0.044282,1.0952e-06,1.0947e-06
0.049396,0.047336,1.1223e-06,1.1218e-06
0.050084,0.050433,1.1497e-06,1.1492e-06
0.050782,0.053574,1.1776e-06,1.1771e-06
0.051489,0.056758,1.2058e-06,1.2053e-06
0.052206,0.059986,1.2345e-06,1.234e-06
0.052933,0.06326,1.2635e-06,1.263e-06
0.05367,0.066579,1.2929e-06,1.2925e-06
0.054417,0.069945,1.3228e-06,1.3223e-06
0.055175,0.073357,1.353e-06,1.3526e-06
0.055943,0.076803,1.3947e-06,1.3943e-06
0.056722,0.080296,1.4382e-06,1.4377e-06
0.057512,0.083837,1.4822e-06,1.4818e-06
0.058313,0.087427,1.5268e-06,1.5264e-06
0.059125,0.091067,1.5721e-06,1.5716e-06
0.059948,0.094758,1.6179e-06,1.6175e-06
0.060783,0.098501,1.6645e-06,1.6641e-06
0.06163,0.1023,1.7116e-06,1.7112e-06
0.062488,0.10614,1.7595e-06,1.7591e-06
0.063358,0.11004,1.808e-06,1.8076e-06
0.06424,0.114,1.8571e-06,1.8567e-06
0.065135,0.11801,1.907e-06,1.9066e-06
0.066042,0.12208,1.9575e-06,1.9572e-06
0.066962,0.1262,2.0088e-06,2.0084e-06
0.067894,0.13038,2.0608e-06,2.0604e-06
0.06884,0.13462,2.1134e-06,2.1131e-06
0.069798,0.13891,2.1669e-06,2.1665e-06
0.07077,0.14327,2.221e-06,2.2207e-06
0.071756,0.14769,2.276e-06,2.2756e-06
0.072755,0.15217,2.3316e-06,2.3313e-06
0.073768,0.15671,2.3881e-06,2.3878e-06
0.074795,0.16132,2.4453e-06,2.445e-06
0.075837,0.16599,2.5034e-06,2.5031e-06
0.076893,0.17072,2.5622e-06,2.5619e-06
0.077964,0.17552,2.6219e-06,2.6216e-06
0.079049,0.18039,2.6824e-06,2.6821e-06
0.08015,0.18532,2.7438e-06,2.7435e-06
0.081266,0.19033,2.806e-06,2.8057e-06
0.082398,0.1954,2.8695e-06,2.8692e-06
0.083545,0.20053,2.9496e-06,2.9493e-06
0.084709,0.20573,3.0308e-06,3.0305e-06
0.085888,0.211,3.1131e-06,3.1129e-06
0.087084,0.21634,3.1966e-06,3.1963e-06
0.088297,0.22176,3.2813e-06,3.281e-06
0.089527,0.22726,3.3671e-06,3.3668e-06
0.090773,0.23283,3.4541e-06,3.4539e-06
0.092037,0.23847,3.5424e-06,3.5421e-06
0.093319,0.2442,3.6318e-06,3.6315e-06
0.094618,0.25001,3.7225e-06,3.7222e-06
0.095936,0.25589,3.8145e-06,3.8142e-06
0.097272,0.26186,3.9077e-06,3.9074e-06
0.098627,0.26791,4.0022e-06,4.002e-06
0.1,0.27405,4.0981e-06,4.0978e-06
0.10139,0.28027,4.1953e-06,4.195e-06
0.1028,0.28658,4.2938e-06,4.2935e-06
0.10424,0.29297,4.3937e-06,4.3934e-06
0.10569,0.29946,4.495e-06,4.4947e-06
0.10716,0.30603,4.5977e-06,4.5974e-06
0.10865,0.3127,4.7018e-06,4.7015e-06
0.11016,0.31945,4.8073e-06,4.8071e-06
0.1117,0.32631,4.9144e-06,4.9141e-06
0.11325,0.33325,5.0229e-06,5.0226e-06
0.11483,0.3403,5.1329e-06,5.1326e-06
0.11643,0.34744,5.2444e-06,5.2442e-06
0.11805,0.35468,5.3575e-06,5.3573e-06
0.1197,0.36202,5.4722e-06,5.472e-06
0.12136,0.36945,5.5951e-06,5.5949e-06
0.12305,0.37697,5.7205e-06,5.7203e-06
0.12477,0.38461,5.8477e-06,5.8475e-06
0.1265,0.39234,5.9767e-06,5.9764e-06
0.12826,0.40019,6.1074e-06,6.1072e-06
0.13005,0.40814,6.24e-06,6.2397e-06
0.13186,0.41621,6.3743e-06,6.3741e-06
0.1337,0.42438,6.5106e-06,6.5104e-06
0.13556,0.43267,6.6487e-06,6.6485e-06
0.13745,0.44339,6.7888e-06,6.7885e-06
0.13936,0.45436,6.9307e-06,6.9305e-06
0.1413,0.46549,7.0747e-06,7.0745e-06
0.14327,0.47676,7.2206e-06,7.2204e-06
0.14527,0.4882,7.3686e-06,7.3684e-06
0.14729,0.49979,7.5186e-06,7.5184e-06
0.14934,0.51155,7.6707e-06,7.6705e-06
0.15142,0.5192,7.8249e-06,7.8247e-06
0.15353,0.52475,7.9812e-06,7.981e-06
0.15567,0.53037,8.1397e-06,8.1395e-06
0.15783,0.53607,8.3004e-06,8.3002e-06
0.16003,0.54184,8.4633e-06,8.4631e-06
0.16226,0.5477,8.6285e-06,8.6283e-06
0.16452,0.55364,8.7959e-06,8.7957e-06
0.16681,0.55947,8.9657e-06,8.9655e-06
0.16913,0.56193,9.1378e-06,9.1376e-06
0.17149,0.56443,9.3123e-06,9.3121e-06
0.17388,0.56695,9.4739e-06,9.4736e-06
0.1763,0.56949,9.6078e-06,9.6076e-06
0.17875,0.57207,9.7436e-06,9.7434e-06
0.18124,0.57468,9.8813e-06,9.8811e-06
0.18377,0.57733,1.0021e-05,1.0021e-05
0.18632,0.58001,1.0162e-05,1.0162e-05
0.18892,0.58274,1.0306e-05,1.0306e-05
0.19155,0.5855,1.0451e-05,1.0451e-05
0.19422,0.5883,1.0599e-05,1.0599e-05
0.19692,0.58944,1.0748e-05,1.0748e-05
0.19966,0.59059,1.09e-05,1.09e-05
0.20244,0.59175,1.1053e-05,1.1053e-05
0.20526,0.59293,1.1209e-05,1.1209e-05
0.20812,0.59413,1.1367e-05,1.1367e-05
0.21102,0.59534,1.1527e-05,1.1527e-05
0.21396,0.59657,1.1689e-05,1.1689e-05
0.21694,0.59782,1.1854e-05,1.1854e-05
0.21996,0.59908,1.2021e-05,1.2021e-05
0.22302,0.60036,1.219e-05,1.219e-05
0.22613,0.60166,1.2361e-05,1.2361e-05
0.22928,0.60298,1.2535e-05,1.2535e-05
0.23247,0.60431,1.2711e-05,1.2711e-05
0.23571,0.60566,1.289e-05,1.2889e-05
0.23899,0.60659,1.3071e-05,1.3071e-05
0.24232,0.60718,1.3254e-05,1.3254e-05
0.24569,0.60778,1.344e-05,1.344e-05
0.24911,0.60838,1.3629e-05,1.3629e-05
0.25258,0.60899,1.382e-05,1.382e-05
0.2561,0.60961,1.3918e-05,1.3918e-05
0.25967,0.61022,1.3916e-05,1.3916e-05
0.26328,0.61085,1.3914e-05,1.3914e-05
0.26695,0.61148,1.3912e-05,1.3911e-05
0.27067,0.61212,1.3909e-05,1.3909e-05
0.27443,0.61278,1.3907e-05,1.3907e-05
0.27826,0.61344,1.3905e-05,1.3905e-05
0.28213,0.6141,1.3903e-05,1.3903e-05
0.28606,0.61478,1.39e-05,1.39e-05
0.29004,0.61547,1.3898e-05,1.3898e-05
0.29408,0.61574,1.3896e-05,1.3896e-05
0.29818,0.61598,1.3893e-05,1.3893e-05
0.30233,0.61622,1.3891e-05,1.3891e-05
0.30654,0.61647,1.3889e-05,1.3888e-05
0.31081,0.61672,1.3886e-05,1.3886e-05
0.31514,0.61697,1.3884e-05,1.3883e-05
0.31952,0.61722,1.3881e-05,1.3881e-05
0.32397,0.61748,1.3879e-05,1.3878e-05
0.32849,0.61775,1.3876e-05,1.3876e-05
0.33306,0.61801,1.3873e-05,1.3873e-05
0.3377,0.61829,1.3871e-05,1.387e-05
0.3424,0.61856,1.3868e-05,1.3868e-05
0.34717,0.61884,1.3865e-05,1.3865e-05
0.352,0.61912,1.3862e-05,1.3862e-05
0.3569,0.61899,1.3859e-05,1.3859e-05
0.36187,0.61882,1.3857e-05,1.3856e-05
0.36691,0.61865,1.3854e-05,1.3854e-05
0.37202,0.61847,1.3851e-05,1.3851e-05
0.3772,0.6183,1.3848e-05,1.3848e-05
0.38246,0.61812,1.3845e-05,1.3845e-05
0.38778,0.61793,1.3842e-05,1.3841e-05
0.39318,0.61775,1.3839e-05,1.3838e-05
0.39866,0.61756,1.3835e-05,1.3835e-05
0.40421,0.61737,1.3832e-05,1.3832e-05
0.40984,0.61718,1.3829e-05,1.3829e-05
0.41555,0.61698,1.3826e-05,1.3826e-05
0.42133,0.6168,1.3726e-05,1.3725e-05
0.4272,0.61664,1.3535e-05,1.3535e-05
0.43315,0.616,1.3341e-05,1.3341e-05
0.43918,0.61531,1.3145e-05,1.3145e-05
0.4453,0.61461,1.2946e-05,1.2946e-05
0.4515,0.6139,1.2745e-05,1.2745e-05
0.45778,0.61318,1.254e-05,1.254e-05
0.46416,0.61245,1.2333e-05,1.2333e-05
0.47062,0.61171,1.2124e-05,1.2123e-05
0.47718,0.61096,1.1911e-05,1.1911e-05
0.48382,0.6102,1.1695e-05,1.1695e-05
0.49056,0.60943,1.1477e-05,1.1476e-05
0.49739,0.60865,1.1255e-05,1.1255e-05
0.50432,0.60785,1.1031e-05,1.103e-05
0.51134,0.60705,1.0803e-05,1.0803e-05
0.51846,0.60592,1.0572e-05,1.0572e-05
0.52568,0.60446,1.0338e-05,1.0338e-05
0.533,0.60298,1.0101e-05,1.0101e-05
0.54042,0.60147,9.8612e-06,9.861e-06
0.54795,0.59995,9.6177e-06,9.6175e-06
0.55558,0.5984,9.3709e-06,9.3708e-06
0.56331,0.59684,9.1207e-06,9.1206e-06
0.57116,0.59525,8.8672e-06,8.8671e-06
0.57911,0.59364,8.6102e-06,8.6101e-06
0.58718,0.59201,8.3498e-06,8.3496e-06
0.59535,0.59036,8.0858e-06,8.0857e-06
0.60364,0.58869,7.8182e-06,7.8181e-06
0.61205,0.58699,7.547e-06,7.5469e-06
0.62057,0.58494,7.2722e-06,7.2721e-06
0.62921,0.58253,6.9936e-06,6.9935e-06
0.63798,0.58008,6.7113e-06,6.7112e-06
0.64686,0.57764,6.5391e-06,6.539e-06
0.65587,0.57521,6.545e-06,6.5449e-06
0.665,0.57276,6.5509e-06,6.5508e-06
0.67426,0.57027,6.5569e-06,6.5568e-06
0.68365,0.56775,6.563e-06,6.5629e-06
0.69317,0.56519,6.5692e-06,6.569e-06
0.70282,0.5626,6.5754e-06,6.5753e-06
0.71261,0.55997,6.5818e-06,6.5816e-06
0.72253,0.55731,6.5882e-06,6.5881e-06
0.7326,0.55461,6.5947e-06,6.5946e-06
0.7428,0.5514,6.6013e-06,6.6012e-06
0.75314,0.54765,6.608e-06,6.6079e-06
0.76363,0.54385,6.6148e-06,6.6146e-06
0.77426,0.53999,6.6216e-06,6.6215e-06
0.78505,0.53609,6.6286e-06,6.6285e-06
0.79598,0.53213,6.6357e-06,6.6355e-06
0.80706,0.52811,6.6428e-06,6.6427e-06
0.8183,0.52405,6.6501e-06,6.65e-06
0.8297,0.51992,6.6574e-06,6.6573e-06
0.84125,0.51574,6.6649e-06,6.6648e-06
0.85296,0.51019,6.6724e-06,6.6723e-06
0.86484,0.50436,6.6801e-06,6.68e-06
0.87689,0.49846,6.6878e-06,6.6877e-06
0.8891,0.49248,6.6957e-06,6.6956e-06
0.90148,0.48642,6.7037e-06,6.7036e-06
0.91403,0.48013,7.1699e-06,7.1698e-06
0.92676,0.47216,7.7363e-06,7.7362e-06
0.93966,0.46409,8.3104e-06,8.3103e-06
0.95275,0.4559,8.8923e-06,8.8922e-06
0.96602,0.44698,9.4821e-06,9.482e-06
0.97947,0.43738,1.008e-05,1.008e-05
0.99311,0.42765,1.0686e-05,1.0686e-05
1.0069,0.4195,1.13e-05,1.13e-05
1.021,0.41125,1.1923e-05,1.1923e-05
1.0352,0.40891,1.2554e-05,1.2553e-05
1.0496,0.40701,1.3193e-05,1.3193e-05
1.0642,0.41468,1.3841e-05,1.3841e-05
1.079,0.42382,1.4498e-05,1.4498e-05
1.0941,0.43745,1.5164e-05,1.5164e-05
1.1093,0.4501,1.5839e-05,1.5839e-05
1.1247,0.46185,1.6523e-05,1.6523e-05
1.1404,0.46935,1.7216e-05,1.7216e-05
1.1563,0.4761,1.7919e-05,1.7919e-05
1.1724,0.47863,1.8631e-05,1.8631e-05
1.1887,0.48052,1.9353e-05,1.9353e-05
1.2053,0.48089,2.0085e-05,2.0085e-05
1.222,0.47954,2.0826e-05,2.0826e-05
1.2391,0.47818,2.1645e-05,2.1645e-05
1.2563,0.47598,2.2811e-05,2.2811e-05
1.2738,0.47277,2.3992e-05,2.3992e-05
1.2915,0.46951,2.5189e-05,2.5189e-05
1.3095,0.46621,2.6403e-05,2.6403e-05
1.3278,0.46241,2.7632e-05,2.7632e-05
1.3463,0.45811,2.8879e-05,2.8879e-05
1.365,0.45376,3.0142e-05,3.0142e-05
1.384,0.44936,3.1422e-05,3.1422e-05
1.4033,0.44489,3.2719e-05,3.2719e-05
1.4228,0.44029,3.4034e-05,3.4034e-05
1.4426,0.43531,3.5367e-05,3.5367e-05
1.4627,0.43027,3.6717e-05,3.6717e-05
1.4831,0.42515,3.8086e-05,3.8086e-05
1.5038,0.41997,3.9473e-05,3.9473e-05
1.5247,0.41472,4.0878e-05,4.0878e-05
1.5459,0.4094,4.2303e-05,4.2303e-05
1.5675,0.40399,4.3746e-05,4.3746e-05
1.5893,0.39829,4.5209e-05,4.5209e-05
1.6114,0.39252,4.6692e-05,4.6692e-05
1.6339,0.38667,4.8194e-05,4.8194e-05
1.6566,0.38071,4.9585e-05,4.9585e-05
1.6797,0.37466,5.0935e-05,5.0935e-05
1.7031,0.36853,5.2303e-05,5.2303e-05
1.7268,0.36232,5.3689e-05,5.3689e-05
1.7508,0.35603,5.5093e-05,5.5093e-05
1.7752,0.34944,5.6516e-05,5.6516e-05
1.7999,0.34229,5.7958e-05,5.7958e-05
1.825,0.33505,5.9419e-05,5.9419e-05
1.8504,0.32772,6.09e-05,6.09e-05
1.8762,0.32029,6.24e-05,6.24e-05
1.9023,0.31276,6.392e-05,6.392e-05
1.9288,0.30513,6.546e-05,6.546e-05
1.9557,0.2974,6.7021e-05,6.7021e-05
1.9829,0.28908,6.8602e-05,6.8602e-05
2.0105,0.27951,7.0204e-05,7.0204e-05
2.0385,0.26981,7.1827e-05,7.1827e-05
2.0669,0.25998,7.3472e-05,7.3472e-05
2.0957,0.25003,7.5138e-05,7.5138e-05
2.1248,0.23994,7.6826e-05,7.6826e-05
2.1544,0.22732,7.7447e-05,7.7447e-05
2.1844,0.21383,7.7484e-05,7.7484e-05
2.2149,0.20017,7.7521e-05,7.7521e-05
2.2457,0.18476,7.7559e-05,7.7559e-05
2.277,0.16627,7.7597e-05,7.7597e-05
2.3087,0.14723,7.7635e-05,7.7635e-05
2.3408,0.12639,7.7674e-05,7.7674e-05
2.3734,0.1067,7.7714e-05,7.7714e-05
2.4065,0.088522,7.7754e-05,7.7754e-05
2.44,0.080531,7.7794e-05,7.7794e-05
2.474,0.075425,7.7835e-05,7.7835e-05
2.5084,0.074077,7.7877e-05,7.7877e-05
2.5433,0.071615,7.7919e-05,7.7919e-05
2.5788,0.067288,7.7962e-05,7.7962e-05
2.6147,0.06228,7.8005e-05,7.8005e-05
2.6511,0.056103,7.8049e-05,7.8049e-05
2.688,0.049834,7.8094e-05,7.8094e-05
2.7254,0.042968,7.8139e-05,7.8139e-05
2.7634,0.036013,7.8184e-05,7.8184e-05
2.8019,0.029119,7.588e-05,7.588e-05
2.8409,0.022345,7.2176e-05,7.2176e-05
2.8804,0.015489,6.8421e-05,6.8421e-05
2.9206,0.0085405,6.4617e-05,6.4617e-05
2.9612,0.0014993,6.0762e-05,6.0762e-05
3.0025,0.0052809,5.6855e-05,5.6855e-05
3.0443,0.012025,5.2896e-05,5.2896e-05
3.0867,0.018859,4.8883e-05,4.8884e-05
3.1296,0.025785,4.4818e-05,4.4818e-05
3.1732,0.032802,4.0698e-05,4.0698e-05
3.2174,0.039554,3.6523e-05,3.6523e-05
3.2622,0.046242,3.2293e-05,3.2293e-05
3.3076,0.05302,2.8006e-05,2.8006e-05
3.3537,0.059888,2.3662e-05,2.3663e-05
3.4004,0.066847,1.9261e-05,1.9261e-05
3.4478,0.073785,1.4801e-05,1.4801e-05
3.4958,0.080593,1.0281e-05,1.0282e-05
3.5445,0.087491,5.7021e-06,5.7022e-06
3.5938,0.094481,1.062e-06,1.0621e-06
3.6439,0.10156,3.6396e-06,3.6395e-06
3.6946,0.10874,8.4036e-06,8.4034e-06
3.7461,0.11593,1.3231e-05,1.323e-05
3.7982,0.12321,1.8121e-05,1.8121e-05
3.8511,0.13032,2.3697e-05,2.3697e-05
3.9047,0.13738,2.9668e-05,2.9668e-05
3.9591,0.14455,3.5723e-05,3.5723e-05
4.0142,0.15191,4.1864e-05,4.1864e-05
4.0701,0.15942,4.8092e-05,4.8092e-05
4.1268,0.16704,5.4409e-05,5.4408e-05
4.1843,0.17476,6.0815e-05,6.0814e-05
4.2426,0.18259,6.7311e-05,6.7311e-05
4.3016,0.19067,7.3901e-05,7.39e-05
4.3615,0.19906,8.0583e-05,8.0583e-05
4.4223,0.20756,8.7361e-05,8.7361e-05
4.4839,0.21619,9.4235e-05,9.4234e-05
4.5463,0.22494,0.00010121,0.00010121
4.6096,0.23394,0.00010828,0.00010828
4.6738,0.24341,0.00011405,0.00011405
4.7389,0.25286,0.00011668,0.00011668
4.8049,0.26246,0.00011935,0.00011935
4.8718,0.2722,0.00012205,0.00012205
4.9396,0.28213,0.0001248,0.0001248
5.0084,0.29283,0.00012759,0.00012759
5.0782,0.30369,0.00013042,0.00013042
5.1489,0.31471,0.00013329,0.00013329
5.2206,0.32589,0.0001362,0.0001362
5.2933,0.33725,0.00013916,0.00013916
5.367,0.34912,0.00014216,0.00014216
5.4417,0.36124,0.00014189,0.00014189
5.5175,0.37352,0.00013925,0.00013925
5.5943,0.386,0.00013658,0.00013658
5.6722,0.39866,0.00013386,0.00013386
5.7512,0.41151,0.00013111,0.00013111
5.8313,0.42422,0.00012831,0.00012831
5.9125,0.43646,0.00012547,0.00012547
5.9948,0.44889,0.00012258,0.00012258
6.0783,0.46151,0.00011966,0.00011966
6.163,0.47431,0.00011664,0.00011664
6.2488,0.48736,0.00010978,0.00010978
6.3358,0.50017,0.00010282,0.00010282
6.424,0.51101,9.5751e-05,9.5751e-05
6.5135,0.52202,8.8577e-05,8.8576e-05
6.6042,0.5332,8.1293e-05,8.1293e-05
6.6962,0.54383,7.3899e-05,7.3899e-05
6.7894,0.55255,6.6393e-05,6.6393e-05
6.884,0.5614,5.8773e-05,5.8773e-05
6.9798,0.57039,5.1038e-05,5.1037e-05
7.077,0.57711,4.2703e-05,4.2703e-05
7.1756,0.58362,3.3966e-05,3.3966e-05
7.2755,0.59023,2.5096e-05,2.5096e-05
7.3768,0.59526,1.6092e-05,1.6092e-05
7.4795,0.59957,6.9513e-06,6.9514e-06
7.5837,0.60395,2.3282e-06,2.328e-06
7.6893,0.60748,1.1749e-05,1.1748e-05
7.7964,0.60988,2.0692e-05,2.0692e-05
7.9049,0.61228,2.8745e-05,2.8745e-05
8.015,0.61471,3.6924e-05,3.6923e-05
8.1266,0.61557,4.5229e-05,4.5228e-05
8.2398,0.61644,5.3664e-05,5.3663e-05
8.3545,0.61733,6.2231e-05,6.223e-05
8.4709,0.61789,6.8755e-05,6.8753e-05
8.5888,0.61747,7.4305e-05,7.4302e-05
8.7084,0.61703,7.9947e-05,7.9944e-05
8.8297,0.61659,8.5682e-05,8.5679e-05
8.9527,0.61614,9.1482e-05,9.1479e-05
9.0773,0.61477,9.3263e-05,9.3259e-05
9.2037,0.61319,9.5077e-05,9.5072e-05
9.3319,0.61158,9.6925e-05,9.6919e-05
9.4618,0.6099,9.8438e-05,9.8431e-05
9.5936,0.60774,9.6223e-05,9.6215e-05
9.7272,0.60539,9.3962e-05,9.3953e-05
9.8627,0.60265,9.1652e-05,9.1641e-05
10,0.59933,8.6877e-05,8.6864e-05
10.139,0.59574,8.1041e-05,8.1027e-05
10.28,0.59205,7.5056e-05,7.504e-05
10.424,0.58753,6.7275e-05,6.7256e-05
10.569,0.58263,5.8745e-05,5.8723e-05
10.716,0.57745,4.9871e-05,4.9846e-05
10.865,0.57071,4.0044e-05,4.0015e-05
11.016,0.5637,2.9837e-05,2.9805e-05
11.17,0.55531,1.975e-05,1.9715e-05
11.325,0.54593,9.4785e-06,9.4396e-06
11.483,0.53549,6.3805e-07,6.8027e-07
11.643,0.52291,9.6088e-06,9.6533e-06
11.805,0.50955,1.9132e-05,1.9179e-05
11.97,0.49296,2.5902e-05,2.5947e-05
12.136,0.47484,3.2832e-05,3.2875e-05
12.305,0.45409,3.8244e-05,3.8281e-05
12.477,0.42993,4.152e-05,4.1547e-05
12.65,0.4034,4.5119e-05,4.5133e-05
12.826,0.37282,4.4917e-05,4.4907e-05
13.005,0.33858,4.4123e-05,4.4085e-05
13.186,0.30085,4.2036e-05,4.1965e-05
13.37,0.2598,3.7224e-05,3.7111e-05
13.556,0.21375,3.1683e-05,3.1522e-05
13.745,0.16818,2.3439e-05,2.323e-05
13.936,0.1171,1.412e-05,1.3856e-05
14.13,0.070449,3.0672e-06,2.7585e-06
14.327,0.020854,9.1778e-06,9.5321e-06
14.527,0.022651,2.2277e-05,2.2663e-05
14.729,0.064134,3.6172e-05,3.6583e-05
14.934,0.10052,5.0531e-05,5.0958e-05
15.142,0.13025,6.5111e-05,6.5543e-05
15.353,0.1572,8.0094e-05,8.0527e-05
15.567,0.17563,9.4791e-05,9.5218e-05
15.783,0.19307,0.00010982,0.00011024
16.003,0.20344,0.00012377,0.00012418
16.226,0.21297,0.00013779,0.00013818
16.452,0.21899,0.00014964,0.00015002
16.681,0.22328,0.00016019,0.00016056
16.913,0.2276,0.00017085,0.0001712
17.149,0.22865,0.00017417,0.00017452
17.388,0.22943,0.00017689,0.00017722
17.63,0.23021,0.00017962,0.00017994
17.875,0.23028,0.00017743,0.00017774
18.124,0.22937,0.00016844,0.00016873
18.377,0.22846,0.00015945,0.00015973
18.632,0.22755,0.00015045,0.00015072
18.892,0.22664,0.00014145,0.00014171
19.155,0.22562,0.00013109,0.00013134
19.422,0.22443,0.00011835,0.00011859
19.692,0.22344,0.00010562,0.00010585
19.966,0.22266,9.2895e-05,9.3117e-05
20.244,0.22188,8.0181e-05,8.0394e-05
20.526,0.22111,6.7478e-05,6.7682e-05
20.812,0.22033,5.4787e-05,5.4983e-05
21.102,0.21956,4.211e-05,4.2297e-05
21.396,0.2187,3.249e-05,3.2668e-05
21.694,0.21757,3.2583e-05,3.2755e-05
21.996,0.21644,3.2675e-05,3.2841e-05
22.302,0.21531,3.2768e-05,3.2927e-05
22.613,0.21419,3.286e-05,3.3012e-05
22.928,0.21307,3.2952e-05,3.3098e-05
23.247,0.21195,3.3044e-05,3.3183e-05
23.571,0.21083,3.3136e-05,3.3268e-05
23.899,0.20972,3.3227e-05,3.3353e-05
24.232,0.20861,3.3318e-05,3.3438e-05
24.569,0.20762,3.3409e-05,3.3523e-05
24.911,0.20625,3.4049e-05,3.4157e-05
25.258,0.20409,3.5779e-05,3.5882e-05
25.61,0.20193,3.75e-05,3.7598e-05
25.967,0.19978,3.9213e-05,3.9306e-05
26.328,0.19765,4.0916e-05,4.1005e-05
26.695,0.19552,4.2611e-05,4.2695e-05
27.067,0.19341,4.4297e-05,4.4376e-05
27.443,0.19131,4.5974e-05,4.6049e-05
27.826,0.18922,4.7642e-05,4.7712e-05
28.213,0.18714,4.9301e-05,4.9366e-05
28.606,0.18507,5.095e-05,5.1011e-05
29.004,0.18302,5.259e-05,5.2646e-05
29.408,0.17999,4.981e-05,4.9865e-05
29.818,0.17677,4.6024e-05,4.6078e-05
30.233,0.17357,4.2267e-05,4.2321e-05
30.654,0.17039,3.854e-05,3.8594e-05
31.081,0.16724,3.4843e-05,3.4897e-05
31.514,0.16402,3.1176e-05,3.123e-05
31.952,0.16031,2.7539e-05,2.7593e-05
32.397,0.15663,2.3932e-05,2.3985e-05
32.849,0.15299,2.0355e-05,2.0408e-05
33.306,0.14937,1.6808e-05,1.6861e-05
33.77,0.14578,1.329e-05,1.3343e-05
34.24,0.14223,9.8029e-06,9.8553e-06
34.717,0.1387,6.3451e-06,6.3972e-06
35.2,0.13507,1.6645e-06,1.719e-06
35.69,0.13129,4.6992e-06,4.639e-06
36.187,0.12753,1.1004e-05,1.0938e-05
36.691,0.12382,1.725e-05,1.7178e-05
37.202,0.12014,2.3438e-05,2.336e-05
37.72,0.11649,2.9567e-05,2.9484e-05
38.246,0.11288,3.5638e-05,3.555e-05
38.778,0.1093,4.1652e-05,4.1558e-05
39.318,0.10575,4.7607e-05,4.7508e-05
39.866,0.10224,5.3506e-05,5.3402e-05
40.421,0.097355,5.9348e-05,5.9238e-05
40.984,0.092294,6.5133e-05,6.5018e-05
41.555,0.087281,7.0861e-05,7.0741e-05
42.133,0.082318,7.6533e-05,7.6408e-05
42.72,0.078133,7.9059e-05,7.8923e-05
43.315,0.07401,8.145e-05,8.1303e-05
43.918,0.069922,8.3821e-05,8.3663e-05
44.53,0.06587,8.6171e-05,8.6003e-05
45.15,0.061853,8.85e-05,8.8322e-05
45.778,0.057871,9.081e-05,9.0621e-05
46.416,0.053924,9.3099e-05,9.29e-05
47.062,0.050012,9.5368e-05,9.5159e-05
47.718,0.046135,9.7616e-05,9.7397e-05
48.382,0.042293,9.9845e-05,9.9616e-05
49.056,0.038862,0.00010049,0.00010025
49.739,0.036526,9.6681e-05,9.6422e-05
50.432,0.034205,9.29e-05,9.2623e-05
51.134,0.031899,8.9143e-05,8.8849e-05
51.846,0.026959,8.541e-05,8.5099e-05
52.568,0.022027,8.1703e-05,8.1374e-05
53.3,0.017127,7.802e-05,7.7674e-05
54.042,0.012261,7.4361e-05,7.3999e-05
54.795,0.0074282,7.0728e-05,7.0348e-05
55.558,0.0026284,6.712e-05,6.6723e-05
56.331,0.0021379,6.3537e-05,6.3124e-05
57.116,0.0068707,5.9979e-05,5.9549e-05
57.911,0.01157,5.6447e-05,5.6e-05
58.718,0.016235,5.294e-05,5.2477e-05
59.535,0.019747,5.037e-05,4.9884e-05
60.364,0.022409,4.849e-05,4.7976e-05
61.205,0.025062,4.6616e-05,4.6075e-05
62.057,0.029786,4.4749e-05,4.418e-05
62.921,0.035648,4.2889e-05,4.2293e-05
63.798,0.041488,4.1036e-05,4.0412e-05
64.686,0.047306,3.919e-05,3.8538e-05
65.587,0.053102,3.7351e-05,3.6672e-05
66.5,0.058874,3.5519e-05,3.4813e-05
67.426,0.064624,3.3694e-05,3.2962e-05
68.365,0.070349,3.1878e-05,3.1118e-05
69.317,0.07605,3.0069e-05,2.9282e-05
70.282,0.082124,2.9353e-05,2.8534e-05
71.261,0.088407,3.0708e-05,2.9845e-05
72.253,0.0947,3.2064e-05,3.1158e-05
73.26,0.101,3.3423e-05,3.2473e-05
74.28,0.10731,3.4784e-05,3.379e-05
75.314,0.11363,3.6147e-05,3.5109e-05
76.363,0.11996,3.7511e-05,3.643e-05
77.426,0.1294,3.8877e-05,3.7752e-05
78.505,0.13964,4.0245e-05,3.9075e-05
79.598,0.14989,4.1614e-05,4.04e-05
80.706,0.16015,4.2984e-05,4.1725e-05
81.83,0.17063,4.4355e-05,4.3052e-05
82.97,0.18569,4.5727e-05,4.438e-05
84.125,0.20076,4.71e-05,4.5709e-05
85.296,0.21363,4.6264e-05,4.48e-05
86.484,0.23034,4.4966e-05,4.3423e-05
87.689,0.24912,4.3659e-05,4.2036e-05
88.91,0.27106,4.2342e-05,4.0638e-05
90.148,0.29819,4.1017e-05,3.9232e-05
91.403,0.33426,3.9682e-05,3.7815e-05
92.676,0.38634,3.8337e-05,3.6388e-05
93.966,0.47821,3.6984e-05,3.4952e-05
95.275,0.57727,3.5622e-05,3.3507e-05
96.602,0.67297,3.425e-05,3.2051e-05
97.947,0.77571,3.287e-05,3.0586e-05
99.311,0.87664,3.148e-05,2.9112e-05
100.69,0.96874,3.1321e-05,2.8813e-05
102.1,1.0492,3.1778e-05,2.9102e-05
103.52,1.1145,3.2241e-05,2.9394e-05
104.96,1.1603,3.271e-05,2.969e-05
106.42,1.1879,3.3184e-05,2.9989e-05
107.9,1.2001,3.3664e-05,3.0292e-05
109.41,1.2006,3.415e-05,3.0599e-05
110.93,1.1929,3.4641e-05,3.0909e-05
112.47,1.1799,3.5138e-05,3.1223e-05
114.04,1.1616,3.6193e-05,3.1955e-05
115.63,1.1414,3.7377e-05,3.2782e-05
117.24,1.119,3.8582e-05,3.3625e-05
118.87,1.0957,3.9808e-05,3.4481e-05
120.53,1.0711,4.1055e-05,3.5353e-05
122.2,1.046,4.2324e-05,3.624e-05
123.91,1.0207,4.3947e-05,3.7377e-05
125.63,0.99504,4.6314e-05,3.904e-05
127.38,0.9688,4.8738e-05,4.0741e-05
129.15,0.94193,5.1219e-05,4.2483e-05
130.95,0.91442,5.376e-05,4.4268e-05
132.78,0.88826,5.7638e-05,4.7123e-05
134.63,0.8617,6.3332e-05,5.1433e-05
136.5,0.83427,6.9212e-05,5.5884e-05
138.4,0.80594,7.5287e-05,6.0482e-05
140.33,0.77575,8.5851e-05,6.8664e-05
142.28,0.74394,9.832e-05,7.8358e-05
144.26,0.71066,0.00011141,8.8535e-05
146.27,0.67673,0.00013693,0.00010867
148.31,0.64451,0.00016411,0.00013011
150.38,0.60584,0.00021877,0.00017374
152.47,0.55958,0.00031046,0.0002474
154.59,0.49762,0.00051183,0.00041037
156.75,0.37572,0.0015681,0.001279
158.93,0.096803,0.0017477,0.0013966
161.14,0.5035,0.0028538,0.0022508
163.39,2.6258,0.0051428,0.0039451
165.66,61.105,0.070363,0.056254
167.97,6.0545,0.0037484,0.0030782
170.31,4.5683,0.0010009,0.00083329
172.68,4.4448,0.00015818,0.00017862
175.08,4.8768,0.00029417,0.0001674
177.52,5.8307,0.00075817,0.00053671
179.99,7.7395,0.0012635,0.00091713
182.5,12.5,0.0021092,0.001509
185.04,37.676,0.0063917,0.0045005
187.62,31.498,0.0053169,0.0036755
190.23,10.523,0.0017865,0.0012187
192.88,6.162,0.0010843,0.00074484
195.57,4.2276,0.00077283,0.00053466
198.29,3.1354,0.00059695,0.00041598
201.05,2.4791,0.00048391,0.00033871
203.85,2.0534,0.00040222,0.0002818
206.69,1.7181,0.00033957,0.00023816
209.57,1.445,0.00029001,0.00020364
212.48,1.2235,0.00024982,0.00017565
215.44,1.0403,0.00021659,0.0001525
218.44,0.9164,0.0001914,0.00013476
221.49,0.82282,0.00017058,0.00011997
224.57,0.73869,0.00015186,0.00010668
227.7,0.65714,0.00013493,9.4661e-05
230.87,0.58157,0.00011957,8.375e-05
234.08,0.51264,0.00010555,7.3798e-05
237.34,0.45573,9.3615e-05,6.531e-05
240.65,0.42025,8.5009e-05,5.915e-05
244,0.38649,7.6822e-05,5.3289e-05
247.4,0.35194,6.9023e-05,4.7706e-05
250.84,0.31759,6.1587e-05,4.2384e-05
254.33,0.28482,5.4489e-05,3.7303e-05
257.88,0.25861,4.8587e-05,3.3082e-05
261.47,0.24131,4.4262e-05,2.9994e-05
265.11,0.22442,4.0037e-05,2.6977e-05
268.8,0.20576,3.5909e-05,2.403e-05
272.54,0.18743,3.1876e-05,2.1151e-05
276.34,0.16951,2.7934e-05,1.8337e-05
280.19,0.15945,2.5351e-05,1.6482e-05
284.09,0.14984,2.2853e-05,1.4688e-05
288.04,0.13932,2.0378e-05,1.291e-05
292.06,0.12849,1.7925e-05,1.1149e-05
296.12,0.11776,1.5496e-05,9.4038e-06
300.25,0.11152,1.3884e-05,8.2449e-06
304.43,0.10575,1.2359e-05,7.1472e-06
308.67,0.099273,1.0834e-05,6.0505e-06
312.96,0.092621,9.3106e-06,4.9548e-06
317.32,0.086547,7.894e-06,3.9356e-06
321.74,0.082982,6.9377e-06,3.2463e-06
326.22,0.079279,5.9771e-06,2.5539e-06
330.76,0.075106,5.0122e-06,1.8585e-06
335.37,0.070914,4.0432e-06,1.1601e-06
340.04,0.068193,3.3472e-06,6.5794e-07
344.78,0.065938,2.7366e-06,2.1722e-07
349.58,0.063331,2.1212e-06,2.2694e-07
354.45,0.060665,1.5011e-06,6.7452e-07
359.38,0.058714,1.0143e-06,1.0261e-06
364.39,0.05728,6.2346e-07,1.3085e-06
369.46,0.055632,2.2875e-07,1.5937e-06
374.61,0.053926,1.6988e-07,1.8818e-06
379.82,0.052719,4.7484e-07,2.1022e-06
385.11,0.051801,7.2624e-07,2.2841e-06
390.47,0.05072,9.805e-07,2.4679e-06
395.91,0.049623,1.2376e-06,2.6539e-06
401.42,0.048982,1.4088e-06,2.7778e-06
407.01,0.04836,1.5711e-06,2.8952e-06
412.68,0.04766,1.7353e-06,3.0141e-06
418.43,0.047064,1.8802e-06,3.119e-06
424.26,0.046688,1.9838e-06,3.194e-06
430.16,0.046253,2.0887e-06,3.27e-06
436.15,0.045801,2.195e-06,3.347e-06
442.23,0.045548,2.2637e-06,3.3967e-06
448.39,0.045284,2.3307e-06,3.4453e-06
454.63,0.044995,2.3987e-06,3.4945e-06
460.96,0.0448,2.4489e-06,3.5308e-06
467.38,0.044636,2.4917e-06,3.5619e-06
473.89,0.044451,2.5351e-06,3.5933e-06
480.49,0.044318,2.5689e-06,3.6177e-06
487.18,0.044214,2.5962e-06,3.6375e-06
493.96,0.044096,2.6239e-06,3.6576e-06
500.84,0.044012,2.6452e-06,3.673e-06
507.82,0.043944,2.6626e-06,3.6856e-06
514.89,0.043869,2.6803e-06,3.6984e-06
522.06,0.043821,2.6928e-06,3.7074e-06
529.33,0.043776,2.7039e-06,3.7154e-06
536.7,0.043728,2.715e-06,3.7235e-06
544.17,0.043703,2.7219e-06,3.7284e-06
551.75,0.043673,2.729e-06,3.7335e-06
559.43,0.043648,2.735e-06,3.7378e-06
567.22,0.043631,2.7394e-06,3.7409e-06
575.12,0.043611,2.7438e-06,3.7441e-06
583.13,0.043599,2.7468e-06,3.7462e-06
591.25,0.043587,2.7495e-06,3.748e-06
599.48,0.043577,2.7518e-06,3.7497e-06
607.83,0.04357,2.7534e-06,3.7508e-06
616.3,0.043562,2.7551e-06,3.7519e-06
624.88,0.043558,2.756e-06,3.7525e-06
633.58,0.043553,2.757e-06,3.7531e-06
642.4,0.04355,2.7576e-06,3.7535e-06
651.35,0.043547,2.7581e-06,3.7538e-06
660.42,0.043544,2.7585e-06,3.754e-06
669.62,0.043542,2.7588e-06,3.7541e-06
678.94,0.04354,2.759e-06,3.7542e-06
688.4,0.043539,2.759e-06,3.7542e-06
697.98,0.043538,2.7591e-06,3.7541e-06
707.7,0.043537,2.759e-06,3.754e-06
717.56,0.043537,2.7589e-06,3.7539e-06
727.55,0.043536,2.7588e-06,3.7537e-06
737.68,0.043536,2.7587e-06,3.7535e-06
747.95,0.043535,2.7585e-06,3.7533e-06
758.37,0.043535,2.7583e-06,3.7531e-06
768.93,0.043535,2.7581e-06,3.7528e-06
779.64,0.043535,2.7579e-06,3.7526e-06
790.49,0.043535,2.7576e-06,3.7523e-06
801.5,0.043534,2.7574e-06,3.7521e-06
812.66,0.043534,2.7571e-06,3.7518e-06
823.98,0.043534,2.7569e-06,3.7515e-06
835.45,0.043534,2.7566e-06,3.7513e-06
847.09,0.043534,2.7564e-06,3.751e-06
858.88,0.043534,2.7561e-06,3.7507e-06
870.84,0.043534,2.7558e-06,3.7504e-06
882.97,0.043534,2.7555e-06,3.7501e-06
895.27,0.043534,2.7553e-06,3.7498e-06
907.73,0.043534,2.755e-06,3.7495e-06
920.37,0.043534,2.7547e-06,3.7492e-06
933.19,0.043534,2.7544e-06,3.7489e-06
946.18,0.043534,2.7541e-06,3.7486e-06
959.36,0.043534,2.7539e-06,3.7483e-06
972.72,0.043534,2.7536e-06,3.7479e-06
986.27,0.043534,2.7533e-06,3.7476e-06
1000,0.043534,2.753e-06,3.7473e-06


==> fig/evl/nqp1_NRnmbr.csv <==
0.001,2.7649
0.01,2.7725
0.1,2.7582
1,2.7426
10,2.9169
100,2.9112
1000,3.3526
0.001,2.7283
1000,2.7283


==> fig/evl/nqp1_condNmbr.csv <==
0.001,7.7981e+07
0.01,7.7673e+07
0.1,7.9474e+07
1,6.3804e+08
10,6.2101e+09
100,6.1951e+10
1000,6.208e+11
0.001,4.9739e+09
1000,4.9739e+09


==> fig/evl/nqp2_NRnmbr.csv <==
100,2.9002
10,2.9092
1,2.7416
0.1,2.7519
0.01,2.7629
0.001,2.7157
1000,2.7157


==> fig/evl/nqp2_condNmbr.csv <==
100,1.9586e+11
10,1.9605e+10
1,1.985e+09
0.1,2.187e+08
0.01,7.7318e+07
0.001,1.1068e+11
1000,1.1068e+11


==> fig/frc/sphr/nqp1_02_planeValues.csv <==
-0.93652,0.91063,0.023121
-0.93639,0.9105,0.023108
-0.936,0.91013,0.023066
-0.93541,0.90957,0.023004
-0.93486,0.91032,0.02301
-0.93447,0.90995,0.02297
-0.93349,0.90899,0.022869
-0.93226,0.90774,0.022741
-0.93092,0.90637,0.022603
-0.92956,0.90628,0.022536
-0.92811,0.90472,0.02239
-0.92607,0.90245,0.022184
-0.92449,0.90206,0.022107
-0.9226,0.89984,0.021921
-0.92,0.89664,0.02167
-0.91792,0.8955,0.021564
-0.91526,0.89201,0.021318
-0.91269,0.89007,0.021187
-0.9097,0.88742,0.021034
-0.90656,0.88275,0.020782
-0.90368,0.88003,0.020666
-0.89994,0.87575,0.020506
-0.89674,0.87026,0.020291
-0.89398,0.86727,0.020232
-0.89098,0.86176,0.020053
-0.88854,0.85913,0.020035
-0.8847,0.85358,0.019953
-0.88046,0.84465,0.019738
-0.87623,0.83988,0.019815
-0.87272,0.83183,0.019665
-0.86794,0.82261,0.019619
-0.86358,0.8139,0.019612
-0.85912,0.80453,0.019624
-0.8557,0.7977,0.01969
-0.85051,0.7851,0.019723
-0.8458,0.77317,0.019796
-0.84098,0.76363,0.020103
-0.8355,0.74778,0.020227
-0.83054,0.73268,0.020375
-0.82486,0.71352,0.020524
-0.81977,0.70001,0.020958
-0.81524,0.68403,0.021165
-0.80999,0.66354,0.021354
-0.80475,0.6467,0.021811
-0.80006,0.62675,0.021978
-0.79392,0.59744,0.022066
-0.78925,0.58103,0.022505
-0.78369,0.5523,0.022487
-0.7775,0.52406,0.022678
-0.77256,0.49652,0.02253
-0.76905,0.47829,0.022499
-0.76348,0.45152,0.022571
-0.75767,0.41529,0.022091
-0.75203,0.3868,0.021988
-0.74558,0.35148,0.021619
-0.74118,0.3241,0.021105
-0.73515,0.28514,0.02006
-0.72853,0.25124,0.019136
-0.72267,0.22421,0.01825
-0.71677,0.19789,0.017179
-0.71132,0.16932,0.01564
-0.70487,0.15101,0.014905
-0.69844,0.1253,0.013317
-0.69235,0.11044,0.012467
-0.68624,0.09831,0.011708
-0.67923,0.086657,0.010781
-0.674,0.082326,0.010323
-0.66966,0.081298,0.010082
-0.66356,0.079486,0.0093824
-0.65747,0.080589,0.008658
-0.65167,0.082674,0.0091314
-0.646,0.09108,0.010427
-0.63909,0.09876,0.011402
-0.6337,0.10848,0.012445
-0.62863,0.11752,0.013219
-0.62283,0.13202,0.014599
-0.61533,0.14998,0.016231
-0.60775,0.17008,0.018206
-0.60094,0.19055,0.020382
-0.59354,0.21264,0.022742
-0.5875,0.2339,0.025144
-0.57961,0.26045,0.02803
-0.57255,0.28567,0.030776
-0.5645,0.31456,0.033873
-0.55636,0.34463,0.037069
-0.54781,0.37687,0.040393
-0.53948,0.40731,0.043373
-0.53205,0.43488,0.045983
-0.52326,0.46747,0.048938
-0.51466,0.49777,0.051504
-0.50463,0.532,0.054174
-0.4969,0.55781,0.056015
-0.48909,0.58304,0.057651
-0.48232,0.60462,0.058933
-0.47467,0.62687,0.060121
-0.46668,0.6495,0.061193
-0.45838,0.67225,0.062102
-0.45028,0.69278,0.062744
-0.44095,0.71462,0.063265
-0.43129,0.73601,0.063625
-0.42011,0.7587,0.063793
-0.41028,0.77678,0.063721
-0.40037,0.79348,0.063497
-0.39038,0.80894,0.063175
-0.38031,0.82315,0.06275
-0.37017,0.83607,0.062219
-0.36145,0.84617,0.061701
-0.35117,0.85723,0.061056
-0.34063,0.86773,0.060336
-0.32869,0.87829,0.059499
-0.31667,0.88778,0.058621
-0.30457,0.89651,0.057733
-0.29393,0.90349,0.056955
-0.28322,0.90988,0.056169
-0.27089,0.91657,0.055264
-0.25991,0.92212,0.054446
-0.24903,0.92713,0.053675
-0.23637,0.93248,0.052761
-0.22696,0.93608,0.052121
-0.2126,0.94124,0.051127
-0.2015,0.94485,0.050405
-0.18713,0.9491,0.049489
-0.17744,0.95176,0.048871
-0.16125,0.95585,0.047873
-0.15313,0.95774,0.047388
-0.14019,0.96051,0.046661
-0.12393,0.96369,0.04578
-0.11574,0.96518,0.045341
-0.10262,0.96739,0.044661
-0.087834,0.96966,0.04393
-0.073023,0.97173,0.043234
-0.064785,0.9728,0.042864
-0.056542,0.97381,0.042505
-0.048322,0.97476,0.042176
-0.031806,0.97652,0.041513
-0.015282,0.9781,0.040896
-0.00040693,0.97937,0.040379
0.016119,0.98063,0.039848
0.03264,0.98175,0.039361
0.045848,0.98254,0.039002
0.052448,0.9829,0.038834
0.060693,0.98333,0.038632
0.072189,0.98385,0.03836
0.088633,0.98454,0.038016
0.10504,0.98512,0.037711
0.11323,0.98537,0.037571
0.12625,0.98568,0.037366
0.14255,0.98603,0.037141
0.15068,0.98617,0.037041
0.16519,0.98633,0.036882
0.1765,0.98643,0.036771
0.18929,0.98645,0.036669
0.20052,0.98647,0.036586
0.2132,0.98639,0.036514
0.22434,0.98632,0.036454
0.23848,0.98612,0.036405
0.24939,0.9859,0.036382
0.26038,0.98571,0.036351
0.2743,0.98533,0.036341
0.28656,0.98494,0.036346
0.29721,0.98453,0.036361
0.30779,0.98408,0.036383
0.31983,0.98353,0.036413
0.33027,0.98299,0.03645
0.34083,0.98251,0.036458
0.35243,0.98169,0.036537
0.36265,0.981,0.036586
0.37152,0.98048,0.036599
0.38307,0.97962,0.036653
0.39307,0.97879,0.036706
0.40299,0.97792,0.03676
0.41283,0.977,0.036815
0.42236,0.97586,0.036917
0.43086,0.97512,0.036918
0.44022,0.97387,0.037019
0.44974,0.97274,0.037066
0.45893,0.97136,0.037166
0.46443,0.97077,0.037154
0.47101,0.9698,0.037194
0.48025,0.96848,0.03722
0.48806,0.96728,0.037246
0.49819,0.96544,0.037314
0.50585,0.96413,0.037321
0.51446,0.96233,0.03738
0.52297,0.96045,0.037431
0.52942,0.95946,0.037348
0.53777,0.95746,0.037373
0.54506,0.9559,0.037323
0.55323,0.95377,0.03732
0.55914,0.95234,0.03727
0.56714,0.95007,0.037237
0.57504,0.94773,0.037182
0.58197,0.94594,0.037046
0.58935,0.94308,0.037051
0.59579,0.94077,0.036991
0.60249,0.93885,0.036827
0.60878,0.93645,0.036773
0.61304,0.93498,0.036702
0.61955,0.93297,0.036539
0.62565,0.93046,0.036482
0.63166,0.9279,0.036388
0.63835,0.92451,0.036313
0.64421,0.92185,0.036141
0.64999,0.91916,0.035935
0.65538,0.9177,0.036017
0.66174,0.91371,0.036479
0.66763,0.91089,0.036656
0.67351,0.90802,0.036773
0.6794,0.90511,0.036834
0.68528,0.90215,0.036863
0.6899,0.89914,0.036966
0.6945,0.89608,0.037057
0.7008,0.89379,0.0369
0.70704,0.88905,0.037041
0.71288,0.88589,0.036962
0.71907,0.88094,0.036987
0.72569,0.87684,0.036804
0.73148,0.8736,0.036555
0.73677,0.8693,0.03639
0.74252,0.86603,0.036034
0.74904,0.86185,0.035594
0.75425,0.85742,0.03525
0.76019,0.85197,0.034798
0.76532,0.84741,0.03433
0.7717,0.84314,0.033613
0.77803,0.83888,0.032828
0.78378,0.83323,0.032077
0.78948,0.8275,0.031254
0.79512,0.82171,0.030364
0.79998,0.81691,0.029538
0.80393,0.81579,0.028867
0.80872,0.811,0.027981
0.81359,0.80341,0.026967
0.81952,0.79909,0.025807
0.82549,0.79189,0.024501
0.83069,0.78572,0.023313
0.83583,0.77945,0.022081
0.84088,0.77302,0.020802
0.84585,0.76644,0.019479
0.85074,0.75971,0.018115
0.85555,0.75277,0.016716
0.86027,0.74551,0.015287
0.8649,0.73793,0.013828
0.86944,0.73002,0.012341
0.87389,0.72171,0.010857
0.87876,0.7111,0.0092484
0.88338,0.69537,0.0074066
0.88749,0.68478,0.0061934
0.8915,0.67323,0.0050768
0.89567,0.6532,0.0036067
0.89988,0.63619,0.002611
0.90352,0.62021,0.0018788
0.90705,0.60221,0.0012889
0.91059,0.5722,0.00055131
0.9135,0.55274,0.00035296
0.91672,0.51601,1.399e-05
0.91908,0.49581,-2.3018e-06
0.92229,0.44428,-0.00027746
0.92447,0.41813,-0.0002734
0.92677,0.36823,-0.00043228
0.92941,0.29955,-0.00043825
0.93106,0.27211,-0.00027371
0.93335,0.19348,4.7509e-05
0.9353,0.11708,0.00046641
0.93677,0.087662,0.00064597
0.93835,0.054733,0.0007687
0.93978,0.029597,0.00076102
0.94033,0.0127,0.00064259
0.94125,0.0060108,0.00060753
0.94142,0.0010133,0.00056931
0.94154,-0.0028448,0.00053879
0.94219,-0.0011046,0.00056301
0.94227,-0.0034528,0.00054231


==> fig/frc/sphr/nqp1_04_planeValues.csv <==
-0.93625,0.91088,0.020681
-0.93611,0.91076,0.020669
-0.93572,0.91037,0.020633
-0.9352,0.91118,0.020651
-0.9349,0.90958,0.020557
-0.93443,0.91043,0.020581
-0.93354,0.90955,0.0205
-0.93238,0.90837,0.020396
-0.93112,0.90707,0.020282
-0.92979,0.90703,0.020237
-0.92822,0.90533,0.0201
-0.92624,0.9031,0.019925
-0.92468,0.90273,0.019871
-0.92283,0.90055,0.019712
-0.92029,0.89741,0.019499
-0.91823,0.89629,0.019422
-0.91532,0.89244,0.01919
-0.91277,0.8905,0.019094
-0.9098,0.88785,0.01898
-0.90669,0.88316,0.018768
-0.90419,0.88101,0.018713
-0.9004,0.87477,0.01848
-0.89733,0.87132,0.01842
-0.89486,0.86686,0.018288
-0.89207,0.86365,0.018267
-0.88922,0.86023,0.018257
-0.88542,0.85471,0.01822
-0.88104,0.84762,0.018183
-0.87669,0.83787,0.018029
-0.87304,0.8317,0.018058
-0.86829,0.82232,0.018074
-0.86394,0.81345,0.018124
-0.8595,0.80387,0.018195
-0.85498,0.79353,0.018287
-0.85036,0.78218,0.0184
-0.84561,0.77302,0.018737
-0.84024,0.75772,0.018905
-0.83536,0.74341,0.019103
-0.82978,0.72514,0.019309
-0.82473,0.70778,0.019526
-0.81966,0.69367,0.020019
-0.81381,0.67063,0.020268
-0.80854,0.64873,0.02049
-0.80261,0.62694,0.02097
-0.79663,0.60355,0.021427
-0.79116,0.57634,0.021544
-0.78562,0.54709,0.021558
-0.77945,0.51831,0.021778
-0.77452,0.4903,0.021637
-0.77048,0.47455,0.021959
-0.76622,0.44997,0.021794
-0.7599,0.4164,0.021694
-0.75405,0.37871,0.021114
-0.74839,0.34921,0.02093
-0.74193,0.31278,0.02045
-0.73591,0.27346,0.019411
-0.73011,0.24543,0.018754
-0.72426,0.21871,0.017921
-0.71804,0.18414,0.016253
-0.71163,0.16327,0.015415
-0.70527,0.13449,0.013685
-0.69922,0.11743,0.012734
-0.69314,0.10355,0.011898
-0.68703,0.092585,0.011167
-0.68179,0.086396,0.010727
-0.67519,0.075891,0.0095597
-0.66997,0.073957,0.0091471
-0.6635,0.07538,0.0088162
-0.65742,0.077042,0.0081539
-0.65164,0.079549,0.0086346
-0.64599,0.087836,0.009889
-0.63909,0.095239,0.010813
-0.63371,0.10438,0.011797
-0.62945,0.11213,0.012531
-0.62318,0.12406,0.013523
-0.61568,0.1405,0.015038
-0.60895,0.15767,0.016801
-0.6013,0.17789,0.018941
-0.59444,0.19841,0.021253
-0.58784,0.21808,0.023453
-0.58086,0.24083,0.026018
-0.57257,0.26904,0.029173
-0.56452,0.29662,0.032203
-0.55763,0.32084,0.034842
-0.55006,0.34946,0.037924
-0.54078,0.38208,0.041211
-0.53306,0.41129,0.044103
-0.52587,0.43707,0.046517
-0.5173,0.46778,0.049264
-0.50967,0.49489,0.051542
-0.5017,0.52315,0.053763
-0.49153,0.55689,0.056127
-0.48369,0.58239,0.057738
-0.47715,0.60271,0.058907
-0.47056,0.62239,0.059934
-0.46004,0.65209,0.061251
-0.45054,0.67761,0.062135
-0.44237,0.6982,0.062681
-0.43272,0.72098,0.063132
-0.42298,0.7422,0.063368
-0.41173,0.76462,0.063366
-0.40183,0.78253,0.063166
-0.39185,0.79912,0.062857
-0.38032,0.81652,0.062363
-0.37018,0.83019,0.061809
-0.35997,0.84265,0.061165
-0.34818,0.8558,0.060376
-0.33781,0.86626,0.059644
-0.32719,0.87603,0.058835
-0.31516,0.88586,0.05791
-0.30305,0.89488,0.056978
-0.2924,0.90207,0.056162
-0.28169,0.90862,0.05534
-0.26778,0.91634,0.054276
-0.25522,0.92273,0.053312
-0.24589,0.92702,0.052634
-0.23176,0.93294,0.051614
-0.22062,0.93725,0.050809
-0.20795,0.94172,0.049945
-0.19511,0.94588,0.049067
-0.18233,0.9496,0.048246
-0.16939,0.9531,0.047416
-0.15642,0.95633,0.046612
-0.14674,0.95851,0.046056
-0.13207,0.9616,0.045204
-0.11899,0.96413,0.044475
-0.1108,0.9656,0.044034
-0.096097,0.96803,0.043293
-0.079655,0.9705,0.04248
-0.06487,0.9725,0.041808
-0.056624,0.97355,0.041437
-0.048372,0.97453,0.041077
-0.041769,0.97528,0.040797
-0.026903,0.97685,0.040191
-0.010379,0.97843,0.039559
0.006146,0.97982,0.03897
0.022668,0.98107,0.038423
0.03588,0.98197,0.038015
0.044134,0.98248,0.037773
0.052355,0.98295,0.037532
0.060595,0.98339,0.037311
0.077056,0.9842,0.036897
0.093488,0.98489,0.036521
0.10655,0.98535,0.036244
0.11473,0.98561,0.036085
0.13106,0.98606,0.035791
0.14247,0.98633,0.035606
0.15214,0.98648,0.035463
0.16834,0.98672,0.035246
0.17793,0.98679,0.035137
0.19241,0.98688,0.034984
0.20192,0.98687,0.034906
0.21629,0.98685,0.034792
0.22571,0.98676,0.034743
0.23983,0.98658,0.034684
0.25244,0.98642,0.034635
0.26327,0.98618,0.034625
0.2756,0.98586,0.034628
0.28801,0.98555,0.034626
0.30019,0.98512,0.034663
0.31075,0.98469,0.034715
0.32125,0.98422,0.034779
0.33035,0.98385,0.034817
0.34205,0.98313,0.034948
0.35253,0.98262,0.035013
0.36404,0.98178,0.035176
0.37417,0.98106,0.035304
0.38445,0.98042,0.035397
0.39567,0.97938,0.035602
0.40557,0.97851,0.035758
0.41539,0.97759,0.035923
0.42655,0.97649,0.03611
0.4362,0.97545,0.036286
0.44577,0.97436,0.036468
0.45639,0.97289,0.036731
0.46303,0.97197,0.036883
0.46963,0.97102,0.037035
0.47863,0.96951,0.03729
0.48646,0.96831,0.037464
0.49423,0.96706,0.037636
0.50193,0.96576,0.037804
0.51089,0.96423,0.037982
0.51946,0.96239,0.038231
0.52695,0.96093,0.038386
0.53436,0.95943,0.038533
0.54365,0.95687,0.038853
0.5509,0.95525,0.038982
0.5581,0.95358,0.039102
0.56614,0.9513,0.039302
0.57318,0.94953,0.039394
0.58104,0.94712,0.039562
0.58848,0.94424,0.039811
0.59444,0.94296,0.039771
0.6017,0.93994,0.040004
0.60803,0.93751,0.040144
0.61267,0.93644,0.040095
0.61854,0.93347,0.040329
0.62503,0.93137,0.040345
0.63109,0.92875,0.040448
0.63745,0.9266,0.040421
0.64337,0.92392,0.040485
0.64922,0.9212,0.040533
0.65481,0.91808,0.040644
0.66066,0.91527,0.04064
0.66651,0.91239,0.040595
0.67236,0.90945,0.040513
0.67865,0.90505,0.040546
0.68406,0.90343,0.04025
0.68949,0.89959,0.040208
0.69408,0.89644,0.040134
0.69991,0.89322,0.039916
0.70573,0.88998,0.039674
0.71191,0.88498,0.039526
0.71852,0.88077,0.03918
0.7243,0.87741,0.038796
0.7304,0.87212,0.038471
0.73694,0.86778,0.037952
0.74267,0.86438,0.037415
0.74916,0.86004,0.036771
0.75512,0.85448,0.036191
0.76103,0.84883,0.035543
0.76613,0.84411,0.034912
0.77247,0.8397,0.03401
0.77825,0.83389,0.033156
0.7845,0.82949,0.032129
0.79017,0.82361,0.031144
0.79561,0.82031,0.030146
0.80046,0.81546,0.029203
0.8033,0.81113,0.028602
0.80807,0.8062,0.027586
0.81336,0.80298,0.026477
0.81816,0.79514,0.025298
0.82345,0.78896,0.024025
0.82925,0.78462,0.02269
0.8344,0.77834,0.021365
0.83947,0.77193,0.020006
0.84446,0.76537,0.018617
0.84938,0.75867,0.017201
0.85421,0.7518,0.015761
0.85895,0.74463,0.014299
0.86361,0.73714,0.012815
0.86868,0.72402,0.010764
0.87312,0.71566,0.0092445
0.87748,0.70668,0.0078163
0.88174,0.69705,0.0064766
0.8854,0.68865,0.0054125
0.8898,0.67111,0.0037243
0.89328,0.66091,0.0028556
0.89713,0.64741,0.0019419
0.90132,0.63005,0.0010345
0.90472,0.60803,0.00015058
0.90782,0.59235,-0.0002393
0.91171,0.55786,-0.00088468
0.91459,0.53764,-0.00099081
0.91776,0.49925,-0.0012085
0.9201,0.47798,-0.0011892
0.92327,0.4243,-0.0013519
0.92534,0.38218,-0.0014316
0.92769,0.34555,-0.0013345
0.93028,0.27501,-0.0011256
0.93168,0.2544,-0.00092157
0.93395,0.17459,-0.00036725
0.93567,0.10852,0.00015119
0.93726,0.075151,0.00041978
0.9389,0.042114,0.00059885
0.94023,0.022396,0.00060514
0.94133,0.010909,0.00057253
0.94154,0.0046422,0.00054368
0.94172,-0.0004976,0.00051949
0.9418,-0.0027965,0.00050806
0.94247,-0.0016588,0.00052337
0.94253,-0.0033853,0.00051315


==> fig/frc/sphr/nqp1_06_planeValues.csv <==
-0.93617,0.91114,0.020342
-0.93606,0.91104,0.020332
-0.93569,0.91068,0.020299
-0.93524,0.91154,0.020326
-0.93499,0.91129,0.020303
-0.93464,0.91096,0.020272
-0.93394,0.91027,0.02021
-0.93292,0.90924,0.020119
-0.93163,0.90791,0.020005
-0.93025,0.90646,0.019883
-0.92922,0.90672,0.01987
-0.92739,0.90469,0.019712
-0.92531,0.90231,0.019531
-0.92347,0.9016,0.019461
-0.92101,0.89858,0.019257
-0.91899,0.89752,0.019187
-0.91616,0.89379,0.018965
-0.91426,0.8928,0.01892
-0.91109,0.88828,0.01869
-0.90838,0.88592,0.018609
-0.90487,0.88221,0.01849
-0.90227,0.87804,0.018332
-0.89888,0.87413,0.018253
-0.89538,0.86982,0.018187
-0.8933,0.86598,0.018085
-0.89049,0.86268,0.018078
-0.88694,0.85566,0.017924
-0.88306,0.84969,0.017902
-0.8786,0.84209,0.017881
-0.87451,0.83499,0.017897
-0.8698,0.82593,0.017918
-0.8655,0.81731,0.017973
-0.86111,0.80797,0.018049
-0.85718,0.79956,0.018155
-0.85204,0.78696,0.018264
-0.8468,0.77297,0.018398
-0.84143,0.75763,0.018559
-0.83717,0.7492,0.018975
-0.83225,0.73403,0.019194
-0.82726,0.71739,0.019421
-0.82154,0.6964,0.019655
-0.81643,0.68157,0.020174
-0.81247,0.66222,0.020155
-0.80659,0.64146,0.020658
-0.80065,0.61905,0.02114
-0.79592,0.59704,0.021313
-0.79044,0.56932,0.021417
-0.78504,0.54669,0.021789
-0.77872,0.51024,0.021606
-0.77396,0.48979,0.021879
-0.77029,0.46294,0.0214
-0.76473,0.43523,0.021453
-0.75914,0.40697,0.021443
-0.75276,0.37218,0.021203
-0.74685,0.3331,0.020455
-0.74167,0.29915,0.019744
-0.7354,0.2731,0.019614
-0.7293,0.23594,0.018341
-0.72344,0.2096,0.017475
-0.71755,0.18433,0.016428
-0.71209,0.15683,0.014889
-0.7061,0.13609,0.013793
-0.70007,0.11877,0.012823
-0.694,0.10467,0.011972
-0.68789,0.093526,0.011231
-0.68177,0.085051,0.010573
-0.67566,0.079032,0.0099458
-0.67173,0.075582,0.0094287
-0.66437,0.075387,0.0089068
-0.6583,0.076645,0.008261
-0.65316,0.080253,0.0085903
-0.64712,0.085384,0.0095099
-0.64023,0.092363,0.010414
-0.63371,0.1034,0.011625
-0.63026,0.11054,0.012372
-0.62517,0.11927,0.013066
-0.61853,0.13392,0.014441
-0.61099,0.15113,0.016114
-0.60336,0.17034,0.018122
-0.59653,0.18995,0.020317
-0.58996,0.20887,0.022448
-0.5821,0.23295,0.02515
-0.57383,0.26055,0.028263
-0.56672,0.2851,0.031007
-0.56079,0.30609,0.033339
-0.55261,0.33502,0.036467
-0.54531,0.36161,0.039254
-0.53566,0.39631,0.042725
-0.5282,0.42376,0.045377
-0.52068,0.45143,0.047944
-0.51205,0.48179,0.050565
-0.50333,0.51171,0.052951
-0.49531,0.53966,0.055033
-0.48777,0.56414,0.056658
-0.48099,0.58643,0.05805
-0.4747,0.6053,0.059097
-0.46783,0.6262,0.060175
-0.45841,0.65302,0.061338
-0.44916,0.67745,0.062151
-0.43816,0.70506,0.062852
-0.42729,0.72977,0.063252
-0.41751,0.75041,0.063384
-0.40765,0.76946,0.063291
-0.39749,0.78773,0.063047
-0.38623,0.80572,0.062647
-0.37592,0.82092,0.062142
-0.36575,0.8342,0.061536
-0.35401,0.84816,0.060766
-0.34217,0.86086,0.059941
-0.33025,0.87228,0.059059
-0.31824,0.88249,0.058127
-0.30768,0.89069,0.057308
-0.29706,0.89826,0.056484
-0.28466,0.90633,0.055493
-0.27235,0.91342,0.054536
-0.26153,0.91915,0.053714
-0.24907,0.92519,0.052782
-0.23641,0.93078,0.051827
-0.22701,0.93452,0.051158
-0.21265,0.93989,0.050124
-0.20465,0.94266,0.049562
-0.18869,0.94763,0.048499
-0.17911,0.95034,0.047891
-0.16455,0.95421,0.046958
-0.15318,0.95698,0.046255
-0.14024,0.95983,0.045506
-0.12392,0.96313,0.04457
-0.11416,0.96493,0.044058
-0.10268,0.96692,0.043446
-0.087897,0.96926,0.042691
-0.071441,0.97163,0.041894
-0.059941,0.97312,0.041385
-0.051691,0.97414,0.041018
-0.045062,0.97491,0.040711
-0.03518,0.976,0.040316
-0.018659,0.97767,0.039658
-0.0021337,0.97916,0.039044
0.012738,0.98036,0.038528
0.029258,0.98156,0.037994
0.037514,0.9821,0.037742
0.045766,0.98261,0.037501
0.053986,0.98307,0.037261
0.065518,0.98368,0.036954
0.081972,0.98446,0.03655
0.096753,0.98505,0.036218
0.10659,0.9854,0.036013
0.11635,0.98569,0.035819
0.13268,0.98614,0.035528
0.14245,0.98636,0.03537
0.15212,0.98651,0.035227
0.16832,0.98675,0.035009
0.1764,0.98684,0.034912
0.19079,0.9869,0.034765
0.20041,0.98693,0.034676
0.21628,0.98687,0.034562
0.2257,0.98678,0.034515
0.23824,0.98661,0.034466
0.24928,0.98647,0.034424
0.26012,0.98624,0.034415
0.27262,0.98599,0.034398
0.28335,0.98566,0.034421
0.29401,0.98529,0.034459
0.30478,0.98495,0.034482
0.31685,0.98444,0.034554
0.32883,0.98387,0.034643
0.34053,0.98315,0.034785
0.35103,0.98263,0.034861
0.36127,0.98197,0.034986
0.37143,0.98126,0.035123
0.38277,0.98028,0.035331
0.39299,0.97958,0.035446
0.40291,0.97871,0.035616
0.41133,0.97791,0.035777
0.42111,0.97694,0.035963
0.43198,0.97563,0.036231
0.44275,0.97423,0.036511
0.45111,0.97338,0.036641
0.4603,0.972,0.036913
0.46717,0.97122,0.037021
0.47621,0.96971,0.037299
0.48541,0.96833,0.037516
0.49186,0.96725,0.037691
0.49959,0.96595,0.037884
0.5083,0.96417,0.038167
0.51719,0.96256,0.038374
0.52441,0.96083,0.038635
0.53314,0.9591,0.038832
0.54147,0.95702,0.039099
0.54971,0.95485,0.039359
0.55785,0.9526,0.039613
0.56375,0.95108,0.03975
0.57172,0.9487,0.039982
0.57871,0.94684,0.040104
0.58563,0.94495,0.040213
0.59216,0.94264,0.040404
0.59895,0.94066,0.040492
0.60616,0.93755,0.040764
0.61163,0.93576,0.040841
0.61591,0.93423,0.040918
0.6221,0.93165,0.041078
0.62821,0.92903,0.041226
0.63461,0.92686,0.041253
0.64058,0.92417,0.041371
0.64647,0.92144,0.041475
0.65328,0.91822,0.041546
0.65912,0.91543,0.041501
0.66497,0.91257,0.04142
0.67127,0.90829,0.041446
0.67711,0.90527,0.041298
0.68211,0.90295,0.041111
0.68836,0.89834,0.041046
0.69336,0.89593,0.040814
0.69919,0.89271,0.040562
0.70539,0.8878,0.040409
0.71119,0.88449,0.040094
0.71698,0.88116,0.039732
0.72311,0.87596,0.039431
0.72967,0.87166,0.038939
0.73542,0.86826,0.038434
0.74193,0.86394,0.037829
0.74793,0.85845,0.037286
0.75389,0.85286,0.036678
0.75953,0.84945,0.035963
0.7654,0.84376,0.035232
0.77099,0.84039,0.034413
0.77752,0.8336,0.033437
0.78304,0.83028,0.032514
0.78799,0.8255,0.031653
0.79362,0.81963,0.030607
0.79975,0.81531,0.029415
0.8033,0.80991,0.028649
0.80737,0.80612,0.027773
0.81279,0.8001,0.026539
0.81872,0.79583,0.02522
0.82401,0.78974,0.023931
0.82923,0.7836,0.022611
0.83437,0.77736,0.02126
0.83944,0.77099,0.019878
0.84443,0.76448,0.018467
0.84935,0.75782,0.017033
0.85358,0.75229,0.01579
0.85833,0.74521,0.014317
0.86353,0.73268,0.012305
0.86864,0.72332,0.010533
0.87255,0.71657,0.0092308
0.87691,0.70772,0.0077808
0.88118,0.69823,0.0064204
0.88536,0.68808,0.0051421
0.88976,0.67056,0.0034447
0.8937,0.65816,0.0024117
0.89709,0.64692,0.0016561
0.90128,0.62958,0.00075174
0.90384,0.61333,7.7339e-05
0.90753,0.58591,-0.00072785
0.91092,0.56472,-0.0010422
0.91383,0.54509,-0.0011806
0.91739,0.50343,-0.0014348
0.91974,0.48257,-0.001411
0.92294,0.42969,-0.0015567
0.92532,0.38189,-0.001626
0.92767,0.34529,-0.0015098
0.93026,0.2748,-0.001265
0.9319,0.24654,-0.0010039
0.93394,0.17445,-0.00045774
0.93583,0.10217,0.00014016
0.9374,0.070104,0.0004074
0.9389,0.042059,0.00057275
0.94017,0.024306,0.00059622
0.94128,0.012357,0.00056867
0.94155,0.0046306,0.00053719
0.94173,-0.00050276,0.00051576
0.94181,-0.0027989,0.00050558
0.94248,-0.0016628,0.00052021
0.94254,-0.0033872,0.00051097


==> fig/frc/sphr/nqp2_08_planeValues.csv <==
-0.93617,0.91114,0.020339
-0.93604,0.91102,0.020328
-0.93564,0.91063,0.020292
-0.93521,0.91021,0.020253
-0.93498,0.90999,0.020232
-0.93457,0.9109,0.020264
-0.93385,0.91019,0.0202
-0.9328,0.90912,0.020107
-0.93149,0.90777,0.019991
-0.93009,0.90629,0.019867
-0.92905,0.90654,0.019854
-0.92719,0.90448,0.019694
-0.92508,0.90205,0.019511
-0.92347,0.9016,0.019461
-0.92101,0.89858,0.019257
-0.91899,0.89753,0.019187
-0.91616,0.8938,0.018966
-0.91426,0.89281,0.018921
-0.91109,0.88829,0.018693
-0.90838,0.88593,0.018612
-0.90487,0.88223,0.018494
-0.90189,0.87742,0.018313
-0.89848,0.87345,0.018236
-0.89497,0.86908,0.018172
-0.89287,0.86521,0.01807
-0.89028,0.86027,0.017949
-0.88649,0.85475,0.017912
-0.8826,0.8487,0.017892
-0.87812,0.84102,0.017873
-0.87401,0.83384,0.017892
-0.86929,0.82465,0.017916
-0.86497,0.81592,0.017973
-0.86056,0.80648,0.018051
-0.85606,0.79632,0.01815
-0.8509,0.78336,0.018263
-0.84562,0.76902,0.018401
-0.84081,0.75897,0.018785
-0.83656,0.74701,0.018992
-0.83101,0.7291,0.01921
-0.82599,0.71204,0.019437
-0.82089,0.69356,0.019673
-0.81637,0.67687,0.019924
-0.81054,0.6574,0.020445
-0.80464,0.63623,0.020948
-0.79927,0.61136,0.021125
-0.79383,0.58467,0.021257
-0.78917,0.56744,0.021722
-0.78361,0.5375,0.021703
-0.778,0.50548,0.021555
-0.77323,0.48486,0.021816
-0.76899,0.46066,0.021677
-0.76344,0.43297,0.021726
-0.75763,0.39579,0.021204
-0.75199,0.36671,0.021079
-0.74555,0.33086,0.020678
-0.74037,0.29698,0.019942
-0.73461,0.26776,0.019418
-0.7285,0.23087,0.018112
-0.72181,0.19927,0.016932
-0.7159,0.1743,0.015824
-0.71126,0.15247,0.0146
-0.7048,0.1356,0.013868
-0.69835,0.11191,0.012313
-0.69226,0.098805,0.0115
-0.68614,0.088578,0.010791
-0.68001,0.080929,0.010149
-0.67478,0.07732,0.0097376
-0.66869,0.074268,0.0091189
-0.66172,0.073272,0.0082889
-0.65653,0.076071,0.0078422
-0.65051,0.080229,0.0087523
-0.64444,0.086276,0.0096744
-0.63795,0.096124,0.010877
-0.63256,0.1053,0.01184
-0.62714,0.11564,0.012807
-0.62203,0.125,0.013549
-0.61452,0.14139,0.015081
-0.60693,0.15976,0.016945
-0.60012,0.17861,0.019013
-0.59325,0.199,0.021335
-0.58632,0.22057,0.023799
-0.57843,0.24525,0.026555
-0.57044,0.27141,0.029459
-0.56236,0.29914,0.03253
-0.55609,0.32264,0.035148
-0.54785,0.35183,0.038232
-0.53952,0.38157,0.041248
-0.53079,0.41375,0.044413
-0.52358,0.43966,0.04684
-0.51601,0.46716,0.049309
-0.50837,0.49425,0.051582
-0.49933,0.52558,0.054011
-0.4902,0.55635,0.056167
-0.48262,0.58047,0.057675
-0.47717,0.59794,0.058705
-0.47058,0.6178,0.05976
-0.46006,0.64781,0.061118
-0.45056,0.67362,0.062037
-0.44239,0.69447,0.062608
-0.43274,0.71756,0.063085
-0.423,0.73908,0.063341
-0.41175,0.76183,0.063358
-0.4004,0.7826,0.063131
-0.38894,0.8016,0.062755
-0.3776,0.81831,0.062245
-0.36872,0.83037,0.061728
-0.357,0.84465,0.060972
-0.34519,0.85768,0.060162
-0.3348,0.86801,0.059411
-0.32435,0.87734,0.058615
-0.31229,0.88713,0.057677
-0.30015,0.89609,0.056732
-0.28777,0.90438,0.055743
-0.27859,0.90985,0.055033
-0.26623,0.91667,0.054082
-0.25223,0.92369,0.053024
-0.24275,0.92805,0.052303
-0.23019,0.93325,0.051392
-0.21904,0.93756,0.05058
-0.20785,0.94156,0.049786
-0.19513,0.94568,0.048934
-0.18234,0.94942,0.048104
-0.17103,0.95253,0.047369
-0.15643,0.95621,0.046454
-0.14676,0.95841,0.045893
-0.13209,0.96152,0.045033
-0.11901,0.96406,0.044298
-0.11082,0.96555,0.043853
-0.096115,0.96799,0.043106
-0.079672,0.97047,0.042287
-0.064851,0.9725,0.041587
-0.056608,0.97355,0.041214
-0.048362,0.97453,0.040853
-0.040111,0.97547,0.040502
-0.025268,0.97702,0.039916
-0.0087437,0.97859,0.039284
0.0061286,0.97984,0.038753
0.022651,0.98109,0.038202
0.034212,0.98188,0.037841
0.042466,0.98241,0.037596
0.050689,0.98288,0.037351
0.05893,0.98334,0.037127
0.075394,0.98416,0.036707
0.091829,0.98486,0.036325
0.10331,0.98529,0.03608
0.1115,0.98556,0.035915
0.12615,0.98597,0.03564
0.14082,0.98632,0.035395
0.14887,0.98645,0.035274
0.16347,0.98669,0.035071
0.17469,0.98678,0.034938
0.18757,0.98688,0.034797
0.1987,0.98688,0.034701
0.21149,0.98688,0.034596
0.22252,0.98679,0.034534
0.23521,0.9867,0.034464
0.24455,0.98654,0.034441
0.25713,0.98635,0.034402
0.27091,0.98596,0.034422
0.28025,0.98574,0.03442
0.28954,0.9855,0.034426
0.30308,0.98493,0.034506
0.31515,0.98441,0.034578
0.3258,0.984,0.034627
0.3362,0.98345,0.034721
0.34654,0.98285,0.034827
0.3568,0.98221,0.034947
0.36699,0.98152,0.03508
0.37858,0.98069,0.035239
0.39007,0.97979,0.035412
0.40125,0.97869,0.035645
0.40966,0.97789,0.035807
0.41945,0.97692,0.035995
0.42916,0.97589,0.036189
0.43878,0.97481,0.036389
0.44833,0.97367,0.036596
0.45779,0.97248,0.036807
0.46443,0.97154,0.036976
0.47102,0.97056,0.037147
0.48001,0.96902,0.037428
0.48784,0.96778,0.037625
0.4956,0.9665,0.03782
0.50434,0.96475,0.038104
0.51224,0.96359,0.038221
0.52182,0.96125,0.038595
0.52928,0.95974,0.038779
0.53766,0.95768,0.03905
0.54528,0.95636,0.039136
0.55348,0.95417,0.039391
0.56034,0.95214,0.039628
0.56836,0.94979,0.039865
0.57628,0.94736,0.040088
0.58322,0.94548,0.040201
0.58977,0.94317,0.040396
0.59743,0.94054,0.040582
0.60416,0.93852,0.040663
0.60965,0.93675,0.040741
0.61395,0.93523,0.040819
0.62016,0.93268,0.04098
0.6263,0.93008,0.041133
0.63313,0.92666,0.041363
0.63911,0.92395,0.041484
0.64501,0.92119,0.041593
0.65121,0.91895,0.041577
0.65667,0.9156,0.041663
0.66251,0.91274,0.041597
0.66874,0.91044,0.041375
0.67459,0.90748,0.041241
0.68086,0.90304,0.041214
0.6867,0.89993,0.041021
0.69128,0.89679,0.040925
0.6971,0.89358,0.040683
0.70292,0.89034,0.040415
0.70874,0.88708,0.040118
0.7149,0.88203,0.039895
0.72069,0.87869,0.039504
0.7268,0.87344,0.03917
0.73335,0.86912,0.038647
0.7378,0.86555,0.038292
0.7443,0.8612,0.037658
0.74999,0.8578,0.037027
0.75671,0.85124,0.036326
0.76183,0.84655,0.035712
0.76744,0.84317,0.034926
0.77377,0.83881,0.033991
0.77954,0.83306,0.033103
0.78525,0.82724,0.032146
0.79072,0.82395,0.031165
0.79579,0.81651,0.030186
0.80062,0.81163,0.029205
0.80456,0.81057,0.028425
0.80932,0.80571,0.027386
0.81473,0.79972,0.02615
0.82075,0.79253,0.024705
0.82667,0.78523,0.023215
0.83119,0.78018,0.022062
0.83694,0.77266,0.020497
0.84197,0.76617,0.019091
0.84691,0.75954,0.017659
0.85117,0.75405,0.016417
0.85596,0.74708,0.014945
0.86066,0.73979,0.013451
0.86528,0.73218,0.011938
0.86981,0.72425,0.010406
0.87416,0.71185,0.0085699
0.87901,0.70098,0.0069413
0.88322,0.69109,0.0056231
0.88734,0.68054,0.0043842
0.89088,0.67114,0.0034263
0.89554,0.649,0.0018149
0.89888,0.63713,0.0011237
0.90193,0.6189,0.00026835
0.90591,0.59859,-0.00038979
0.90897,0.58209,-0.00072202
0.9128,0.54618,-0.0012659
0.91528,0.52921,-0.0012936
0.91873,0.49695,-0.0013474
0.92105,0.46234,-0.0014708
0.92415,0.4064,-0.0015914
0.92599,0.38431,-0.0015165
0.92847,0.32486,-0.0014623
0.93075,0.25988,-0.0011794
0.9326,0.22313,-0.00084454
0.93456,0.15047,-0.00024885
0.93634,0.10948,0.00014226
0.93777,0.056528,0.00048244
0.93917,0.033013,0.00058882
0.9403,0.02049,0.0005827
0.94134,0.010889,0.00056283
0.94159,0.003595,0.00053298
0.94177,-0.0016374,0.00051088
0.94183,-0.0033116,0.00050284
0.94254,-0.0033601,0.00051136
0.94254,-0.0033872,0.00051098


==> fig/frc/sphr/nqp2_10_planeValues.csv <==
-0.93624,0.91089,0.02068
-0.93614,0.91078,0.020671
-0.93577,0.91043,0.020637
-0.93521,0.90989,0.020586
-0.9349,0.91089,0.020623
-0.93443,0.91044,0.020581
-0.93364,0.90965,0.020509
-0.93251,0.90851,0.020407
-0.93112,0.90707,0.020282
-0.92982,0.90569,0.020166
-0.92841,0.90554,0.020116
-0.92645,0.90334,0.019944
-0.9247,0.90133,0.01979
-0.92307,0.90085,0.019734
-0.92055,0.89775,0.019522
-0.91851,0.89666,0.019446
-0.91592,0.89326,0.01924
-0.9134,0.8914,0.019143
-0.91014,0.88671,0.018907
-0.90739,0.88426,0.01882
-0.90456,0.8816,0.01874
-0.90117,0.8761,0.018531
-0.89814,0.87275,0.01847
-0.89502,0.86912,0.01842
-0.89292,0.86526,0.018315
-0.89077,0.8612,0.018211
-0.88789,0.85762,0.018204
-0.88404,0.85186,0.018172
-0.88009,0.84556,0.018156
-0.87604,0.83876,0.01816
-0.87189,0.83139,0.018184
-0.86724,0.81962,0.018056
-0.86287,0.81054,0.01811
-0.8584,0.80075,0.018185
-0.85434,0.79467,0.018473
-0.84973,0.78339,0.018598
-0.84443,0.76907,0.018742
-0.83903,0.75345,0.018915
-0.83475,0.74114,0.019118
-0.82915,0.72263,0.019323
-0.82413,0.70945,0.019794
-0.81901,0.69081,0.020037
-0.81381,0.67077,0.020289
-0.80854,0.64889,0.020512
-0.80261,0.62712,0.020993
-0.79663,0.60376,0.021451
-0.79186,0.58091,0.021601
-0.78577,0.55442,0.021956
-0.78018,0.52357,0.021873
-0.77452,0.49065,0.021663
-0.77048,0.47493,0.021985
-0.76622,0.45038,0.02182
-0.7599,0.41686,0.02172
-0.75405,0.3792,0.02114
-0.74839,0.34975,0.020955
-0.74245,0.30991,0.020109
-0.7375,0.28608,0.019858
-0.73142,0.24824,0.01866
-0.72507,0.22487,0.018214
-0.71886,0.19005,0.016576
-0.71377,0.17047,0.015712
-0.70743,0.14024,0.013933
-0.7014,0.12203,0.01294
-0.69488,0.1102,0.012405
-0.68879,0.098079,0.011635
-0.68397,0.08814,0.01084
-0.67697,0.079148,0.0099805
-0.67263,0.077832,0.0097721
-0.66654,0.075436,0.009134
-0.66046,0.075744,0.0084807
-0.65466,0.077161,0.0081501
-0.64862,0.081998,0.0090855
-0.64294,0.090927,0.010334
-0.63601,0.099359,0.011259
-0.63141,0.10875,0.012268
-0.62632,0.11749,0.012976
-0.62003,0.1302,0.014056
-0.61333,0.1464,0.015656
-0.60573,0.16547,0.017601
-0.59804,0.18663,0.019891
-0.59203,0.20602,0.022134
-0.58419,0.23015,0.024833
-0.57718,0.25344,0.027443
-0.56825,0.28263,0.030632
-0.56109,0.30844,0.033494
-0.55259,0.33971,0.036886
-0.54528,0.36649,0.039673
-0.53564,0.40136,0.043133
-0.52818,0.42887,0.045767
-0.52095,0.45477,0.048128
-0.51335,0.48209,0.050499
-0.50436,0.51365,0.053039
-0.49556,0.54302,0.055175
-0.48775,0.56888,0.056896
-0.47988,0.59398,0.058413
-0.47441,0.61108,0.059365
-0.46531,0.63733,0.060634
-0.45447,0.66737,0.061821
-0.44493,0.69205,0.062539
-0.43531,0.71521,0.063041
-0.4256,0.73683,0.063331
-0.41582,0.75687,0.063404
-0.40595,0.77534,0.063263
-0.39601,0.79247,0.062997
-0.38474,0.80996,0.062575
-0.37442,0.82473,0.062049
-0.36424,0.83763,0.061432
-0.35249,0.85122,0.060661
-0.34064,0.86357,0.059836
-0.3289,0.87438,0.05899
-0.31822,0.88339,0.058152
-0.3092,0.89033,0.057464
-0.29842,0.89811,0.056614
-0.2848,0.90675,0.055587
-0.27233,0.91394,0.054605
-0.26151,0.9196,0.053793
-0.24905,0.92557,0.052873
-0.23639,0.93111,0.051928
-0.22699,0.93482,0.051267
-0.21115,0.94061,0.050168
-0.20153,0.94384,0.049503
-0.18706,0.94828,0.04853
-0.17748,0.95094,0.047932
-0.16129,0.95515,0.04691
-0.15163,0.95741,0.046348
-0.14023,0.95991,0.045673
-0.1239,0.9632,0.044745
-0.11414,0.96498,0.044237
-0.10266,0.96697,0.04363
-0.08788,0.96929,0.042881
-0.071423,0.97164,0.04209
-0.061537,0.97294,0.041636
-0.053293,0.97396,0.04127
-0.046694,0.97473,0.040985
-0.035163,0.97599,0.040523
-0.018641,0.97766,0.039869
-0.0021162,0.97915,0.039259
0.012756,0.98034,0.038746
0.029275,0.98153,0.038215
0.039182,0.98218,0.037917
0.047434,0.98267,0.037679
0.055652,0.98313,0.037442
0.067183,0.98373,0.037141
0.083633,0.98449,0.036742
0.098411,0.98508,0.036416
0.10825,0.98542,0.036214
0.11964,0.98576,0.035993
0.13596,0.98618,0.03571
0.14564,0.98636,0.035559
0.157,0.98656,0.035395
0.17157,0.98676,0.035206
0.18115,0.98681,0.035101
0.19562,0.98689,0.034954
0.20512,0.98687,0.034879
0.21936,0.98679,0.034784
0.23047,0.98672,0.034716
0.24155,0.98662,0.03466
0.25558,0.98637,0.034625
0.26796,0.98609,0.034616
0.27871,0.98578,0.034627
0.28956,0.98551,0.034627
0.30172,0.98508,0.034666
0.31381,0.98459,0.034723
0.32429,0.9841,0.034792
0.3347,0.98357,0.034873
0.34505,0.98299,0.034966
0.35532,0.98237,0.035071
0.367,0.98161,0.0352
0.37712,0.98088,0.03533
0.38862,0.98001,0.035483
0.40002,0.97907,0.035647
0.40845,0.97829,0.03579
0.41944,0.97709,0.036024
0.42915,0.97609,0.036198
0.43877,0.97503,0.036377
0.44971,0.97378,0.03658
0.4589,0.97242,0.036827
0.46441,0.97183,0.0369
0.47346,0.97036,0.037152
0.48134,0.96919,0.037325
0.48808,0.96835,0.037412
0.49795,0.96631,0.037754
0.50562,0.96499,0.037921
0.51453,0.96342,0.038098
0.52307,0.96154,0.038346
0.53052,0.96006,0.038498
0.53887,0.95804,0.038732
0.54744,0.95623,0.038873
0.55466,0.95459,0.038996
0.56151,0.95258,0.039198
0.5686,0.95084,0.0393
0.57652,0.94847,0.039476
0.58401,0.94565,0.039733
0.59087,0.94375,0.03979
0.59732,0.94141,0.039936
0.60487,0.93875,0.040068
0.60953,0.93769,0.040022
0.61383,0.93619,0.040075
0.62003,0.93368,0.040201
0.62694,0.93036,0.040409
0.63334,0.92822,0.040396
0.63931,0.92555,0.040472
0.64521,0.92285,0.040531
0.65067,0.91954,0.040691
0.65603,0.91801,0.040556
0.66188,0.91521,0.040544
0.6682,0.91103,0.040646
0.67404,0.90806,0.040554
0.67905,0.90578,0.040408
0.68449,0.90201,0.040388
0.69033,0.89887,0.040213
0.69533,0.89648,0.040004
0.70156,0.89166,0.03992
0.70737,0.88839,0.039669
0.71318,0.88509,0.039379
0.71934,0.87997,0.039159
0.72592,0.87571,0.038744
0.73168,0.87232,0.038302
0.73774,0.86694,0.037908
0.74425,0.86258,0.037311
0.74994,0.85917,0.036711
0.75667,0.85261,0.036049
0.7618,0.84792,0.035464
0.76741,0.84452,0.034705
0.77375,0.84014,0.033799
0.77952,0.83438,0.032941
0.78524,0.82854,0.032013
0.7909,0.82264,0.031019
0.79633,0.81934,0.030015
0.80117,0.81447,0.029064
0.80471,0.80903,0.028303
0.81003,0.80578,0.027205
0.81543,0.79973,0.02599
0.82076,0.79362,0.024742
0.82669,0.78628,0.023282
0.83252,0.77883,0.021777
0.83761,0.77242,0.020419
0.84262,0.76586,0.01903
0.84755,0.75916,0.017612
0.85301,0.75099,0.015956
0.85778,0.74739,0.014749
0.863,0.7349,0.012764
0.86757,0.72705,0.011244
0.87149,0.72038,0.0099441
0.87589,0.71169,0.0084816
0.88019,0.70235,0.0071096
0.88477,0.68613,0.0052927
0.88835,0.67719,0.0042825
0.89187,0.66746,0.0033642
0.89604,0.64715,0.001951
0.90024,0.62997,0.0010214
0.90304,0.61939,0.00058022
0.90701,0.59869,-6.3091e-05
0.91018,0.57224,-0.00065502
0.91349,0.54935,-0.00087546
0.91638,0.51705,-0.0011127
0.91911,0.48025,-0.0012825
0.92203,0.44669,-0.0012885
0.92476,0.3946,-0.0014074
0.92658,0.37185,-0.0013358
0.92927,0.30404,-0.00124
0.93101,0.25252,-0.001006
0.93307,0.20734,-0.00062025
0.93495,0.1357,-5.2432e-05
0.93667,0.097228,0.00028441
0.93846,0.057282,0.00054948
0.94002,0.028524,0.00062877
0.94122,0.01392,0.00058639
0.94147,0.0069326,0.00055433
0.94167,0.00092713,0.00052632
0.9418,-0.0027966,0.00050807
0.94247,-0.0016588,0.00052339
0.94253,-0.0033854,0.00051316


==> fig/frc/sphr/nqp2_12_planeValues.csv <==
-0.93652,0.91063,0.023123
-0.93642,0.91053,0.023112
-0.93605,0.91018,0.023074
-0.93541,0.90957,0.023007
-0.93491,0.90908,0.022953
-0.93452,0.9087,0.022912
-0.9336,0.9091,0.022883
-0.93239,0.90788,0.022758
-0.93108,0.90654,0.022622
-0.92973,0.90647,0.022556
-0.9283,0.90493,0.022412
-0.92629,0.9027,0.022209
-0.92449,0.90206,0.02211
-0.9226,0.89984,0.021924
-0.92,0.89664,0.021673
-0.91792,0.8955,0.021567
-0.91526,0.89202,0.021322
-0.91269,0.89008,0.021191
-0.9097,0.88743,0.021037
-0.90656,0.88276,0.020786
-0.90436,0.87936,0.020615
-0.90062,0.87507,0.020448
-0.89755,0.87169,0.02035
-0.8944,0.86804,0.020263
-0.89228,0.86418,0.020135
-0.8901,0.8601,0.020007
-0.88628,0.85469,0.019917
-0.88237,0.84875,0.01984
-0.87835,0.84232,0.01978
-0.87474,0.83655,0.019759
-0.87002,0.82782,0.01971
-0.86572,0.81953,0.0197
-0.86131,0.81057,0.019707
-0.85738,0.80251,0.019751
-0.85223,0.79044,0.019781
-0.84756,0.77895,0.01985
-0.8422,0.76447,0.019929
-0.83673,0.74874,0.020038
-0.8324,0.7362,0.020185
-0.82677,0.72155,0.020567
-0.82103,0.70133,0.020731
-0.8165,0.68545,0.020928
-0.81199,0.67342,0.021404
-0.80738,0.65539,0.021597
-0.80202,0.63236,0.021749
-0.7966,0.60754,0.021869
-0.79194,0.5916,0.022321
-0.78569,0.55923,0.022296
-0.78024,0.53626,0.022577
-0.77402,0.50702,0.022714
-0.77108,0.48639,0.022364
-0.76682,0.46244,0.022212
-0.76048,0.42961,0.022125
-0.75485,0.40153,0.022066
-0.74895,0.36343,0.021398
-0.74248,0.32733,0.02094
-0.73752,0.30362,0.020701
-0.73145,0.26558,0.019521
-0.72511,0.24167,0.019079
-0.71891,0.20587,0.017447
-0.7143,0.1819,0.016235
-0.70786,0.16185,0.015439
-0.70186,0.14167,0.014411
-0.6954,0.1177,0.012884
-0.6893,0.10413,0.012079
-0.68318,0.093205,0.011352
-0.67706,0.085129,0.010659
-0.67223,0.078887,0.0098758
-0.66661,0.079856,0.0097246
-0.66052,0.079493,0.0090097
-0.65433,0.082665,0.0089269
-0.64827,0.087255,0.0098821
-0.64217,0.094129,0.010869
-0.63565,0.10532,0.012167
-0.63059,0.11379,0.012934
-0.62433,0.12663,0.014
-0.61767,0.14318,0.01554
-0.61011,0.16271,0.01742
-0.60247,0.18441,0.019652
-0.59562,0.20627,0.02205
-0.58904,0.22741,0.024368
-0.58206,0.25147,0.027025
-0.57411,0.27893,0.029996
-0.56699,0.30495,0.03282
-0.55982,0.33192,0.035729
-0.55162,0.36217,0.038882
-0.54302,0.39448,0.042133
-0.53464,0.42504,0.045054
-0.52716,0.45271,0.047611
-0.51831,0.48509,0.050454
-0.50966,0.51498,0.052879
-0.50169,0.54273,0.054976
-0.49287,0.57121,0.056911
-0.48395,0.59896,0.0586
-0.4785,0.61583,0.059548
-0.4733,0.63091,0.060325
-0.46392,0.65719,0.061522
-0.45446,0.68208,0.062431
-0.44633,0.70214,0.062984
-0.43696,0.72344,0.063435
-0.42726,0.74423,0.063717
-0.41748,0.76348,0.063798
-0.40762,0.78119,0.063677
-0.39768,0.79759,0.06343
-0.38766,0.81275,0.063082
-0.37757,0.82663,0.06263
-0.3674,0.83922,0.062071
-0.35697,0.85117,0.061415
-0.34666,0.86184,0.060753
-0.33628,0.87164,0.060052
-0.32583,0.88054,0.05931
-0.31379,0.88986,0.058429
-0.30165,0.89842,0.05754
-0.28928,0.90638,0.056602
-0.28166,0.91076,0.056051
-0.26917,0.91753,0.055108
-0.25519,0.92437,0.054099
-0.24587,0.92852,0.053445
-0.23319,0.93374,0.052534
-0.22218,0.93786,0.051787
-0.20952,0.94225,0.050944
-0.19668,0.94634,0.050086
-0.18552,0.94955,0.049385
-0.17421,0.95261,0.048669
-0.15963,0.95624,0.047775
-0.1515,0.95811,0.047292
-0.13529,0.9615,0.046384
-0.12222,0.96401,0.045665
-0.11404,0.96548,0.045229
-0.097695,0.96817,0.044413
-0.081254,0.9706,0.043616
-0.069728,0.97216,0.043085
-0.061488,0.97321,0.042719
-0.053243,0.9742,0.042364
-0.041717,0.97549,0.041905
-0.025197,0.97718,0.04126
-0.0086706,0.97868,0.040661
0.0062038,0.97989,0.040161
0.022729,0.98109,0.039648
0.039245,0.98215,0.039178
0.047498,0.98263,0.038959
0.055747,0.98308,0.038752
0.06399,0.98349,0.038554
0.07877,0.98414,0.038218
0.095201,0.98478,0.03789
0.10826,0.98519,0.037653
0.11644,0.98543,0.037517
0.13114,0.9858,0.037295
0.14572,0.98605,0.037103
0.15384,0.98618,0.037006
0.17004,0.98638,0.036833
0.17963,0.98641,0.036749
0.1925,0.98646,0.036644
0.20361,0.98641,0.036574
0.21798,0.98636,0.036487
0.22898,0.98622,0.036445
0.24164,0.98608,0.036393
0.25568,0.98579,0.036364
0.2665,0.98551,0.036355
0.27741,0.98526,0.036336
0.28966,0.98485,0.036343
0.30183,0.98438,0.036359
0.31238,0.98392,0.036384
0.32287,0.98341,0.036415
0.33197,0.98302,0.036421
0.34365,0.98225,0.036493
0.35412,0.98172,0.036504
0.36433,0.98104,0.036552
0.37574,0.98009,0.036643
0.386,0.97942,0.036657
0.39597,0.97859,0.036709
0.40709,0.97745,0.03681
0.41689,0.9765,0.036865
0.42661,0.97549,0.036918
0.43601,0.97427,0.03702
0.44442,0.97347,0.037016
0.45366,0.97213,0.037117
0.46056,0.97141,0.037104
0.46717,0.97046,0.037145
0.47618,0.96896,0.037236
0.48645,0.96722,0.037318
0.4942,0.96597,0.037341
0.50321,0.96449,0.037343
0.51082,0.96315,0.037344
0.51938,0.96131,0.037398
0.52784,0.95938,0.037444
0.53522,0.95787,0.037413
0.5435,0.95581,0.03743
0.55073,0.95421,0.037371
0.5579,0.95256,0.037298
0.56591,0.95031,0.037268
0.57293,0.94857,0.037157
0.58076,0.94619,0.037084
0.58816,0.94333,0.037093
0.5941,0.94211,0.036868
0.60132,0.93911,0.036869
0.60762,0.93672,0.036816
0.61304,0.93499,0.036699
0.61955,0.93298,0.036536
0.62529,0.92997,0.036597
0.63131,0.9274,0.036505
0.63761,0.9253,0.036253
0.64348,0.92266,0.036084
0.64927,0.91998,0.035881
0.65415,0.91776,0.036053
0.66004,0.91505,0.036312
0.66592,0.91228,0.036509
0.67181,0.90945,0.036645
0.67815,0.90516,0.036915
0.68318,0.90294,0.036897
0.68822,0.90069,0.036867
0.69283,0.89766,0.036962
0.6987,0.89459,0.03695
0.70495,0.88986,0.037099
0.71079,0.8867,0.037037
0.71662,0.88353,0.036923
0.72279,0.87853,0.036908
0.72939,0.87441,0.036686
0.73436,0.87204,0.03641
0.74093,0.8679,0.036069
0.74697,0.86263,0.035782
0.75296,0.85725,0.035416
0.75864,0.85395,0.0349
0.76379,0.84943,0.034454
0.76966,0.84387,0.033876
0.776,0.83959,0.033108
0.7823,0.83532,0.032274
0.78801,0.82963,0.031473
0.79439,0.82283,0.030487
0.79981,0.81958,0.029593
0.80393,0.81586,0.028873
0.80816,0.80945,0.028051
0.81347,0.80623,0.027068
0.81884,0.80026,0.025969
0.82482,0.79308,0.024672
0.83004,0.78693,0.023491
0.83518,0.78068,0.022268
0.84025,0.77428,0.020998
0.84523,0.76772,0.019683
0.85014,0.76102,0.018327
0.85555,0.75281,0.016727
0.86027,0.74555,0.015298
0.8649,0.73796,0.01384
0.86944,0.73006,0.012352
0.8738,0.71783,0.010531
0.87866,0.70704,0.0089197
0.88288,0.6972,0.007617
0.887,0.68671,0.0063936
0.89102,0.67533,0.0052607
0.8954,0.66045,0.0040852
0.89944,0.63875,0.002756
0.90268,0.62571,0.0021293
0.90665,0.60531,0.0013933
0.90982,0.57921,0.00069884
0.91284,0.55003,0.00020734
0.91602,0.52463,8.2807e-05
0.91874,0.50054,3.1919e-05
0.92167,0.4552,-0.00022351
0.92417,0.42403,-0.00024746
0.92621,0.38114,-0.00039931
0.9289,0.31384,-0.00045555
0.93058,0.28701,-0.00030773
0.93291,0.20976,-3.5491e-05
0.93476,0.1379,0.00036053
0.9363,0.10533,0.00057731
0.93767,0.054065,0.00073479
0.93901,0.031614,0.00074758
0.94017,0.017646,0.00067791
0.94113,0.0099054,0.00063705
0.94136,0.0027882,0.00058297
0.94149,-0.0010886,0.00055295
0.94155,-0.003097,0.00053663
0.94224,-0.0025534,0.00055088
0.94227,-0.0034528,0.00054231


==> fig/frc/sphr/nqp2_14_planeValues.csv <==
-0.93617,0.91115,0.020336
-0.93604,0.91102,0.020325
-0.93564,0.91064,0.020289
-0.93521,0.91021,0.020249
-0.93498,0.91,0.020229
-0.93457,0.9109,0.020261
-0.93376,0.9101,0.020188
-0.93268,0.909,0.020093
-0.93134,0.90762,0.019975
-0.92992,0.90611,0.019849
-0.9287,0.90616,0.01982
-0.92679,0.90402,0.019656
-0.92486,0.90179,0.019489
-0.923,0.90104,0.019418
-0.92049,0.89792,0.019212
-0.91844,0.89682,0.019141
-0.91556,0.893,0.018917
-0.91334,0.89152,0.01885
-0.91008,0.88681,0.01862
-0.90733,0.88434,0.01854
-0.9045,0.88165,0.018468
-0.90073,0.87547,0.018243
-0.89728,0.87132,0.018169
-0.89414,0.86756,0.018129
-0.89159,0.86278,0.018007
-0.88917,0.86016,0.018024
-0.88537,0.85458,0.017996
-0.88099,0.84745,0.017969
-0.87648,0.83962,0.017963
-0.8725,0.83017,0.017846
-0.86773,0.82059,0.017873
-0.86337,0.81153,0.017935
-0.85892,0.80176,0.018018
-0.85438,0.7912,0.018122
-0.8497,0.78263,0.018441
-0.84441,0.76819,0.018594
-0.839,0.75242,0.018777
-0.83472,0.74,0.018988
-0.82915,0.7254,0.019442
-0.82471,0.70644,0.01943
-0.81964,0.69219,0.019932
-0.81446,0.67221,0.020191
-0.80861,0.65229,0.020712
-0.80328,0.62872,0.020917
-0.79731,0.6054,0.021384
-0.79313,0.58035,0.021227
-0.78775,0.55838,0.021637
-0.78161,0.53032,0.02191
-0.77598,0.49781,0.021732
-0.77176,0.47414,0.021626
-0.76825,0.45508,0.021569
-0.76269,0.42725,0.021605
-0.75633,0.39305,0.021434
-0.75046,0.35463,0.020767
-0.74478,0.32463,0.020501
-0.73907,0.29427,0.020108
-0.73302,0.25595,0.018962
-0.72719,0.22875,0.018211
-0.72099,0.19383,0.016641
-0.71459,0.17249,0.015853
-0.70826,0.1419,0.014044
-0.70224,0.12342,0.013031
-0.69618,0.10822,0.01214
-0.69008,0.096061,0.011362
-0.68525,0.086175,0.010571
-0.67872,0.081663,0.010259
-0.6739,0.075777,0.0095281
-0.6678,0.073208,0.008913
-0.66134,0.075552,0.0085803
-0.65577,0.075196,0.007808
-0.65015,0.082343,0.0090297
-0.64408,0.088312,0.0099469
-0.6368,0.098262,0.011122
-0.63176,0.10567,0.011811
-0.62714,0.11563,0.012805
-0.62004,0.12861,0.013832
-0.61335,0.14446,0.015404
-0.60574,0.16312,0.017315
-0.59806,0.18382,0.019569
-0.59205,0.20284,0.021783
-0.58421,0.22653,0.024449
-0.5772,0.24945,0.027035
-0.56827,0.27823,0.030201
-0.56111,0.30376,0.033051
-0.55292,0.33275,0.036195
-0.54561,0.35937,0.038996
-0.53695,0.39119,0.042218
-0.5285,0.42167,0.045156
-0.52198,0.44629,0.047477
-0.5144,0.47365,0.049895
-0.50571,0.50366,0.052343
-0.49665,0.53481,0.054689
-0.48885,0.56085,0.056466
-0.48126,0.58483,0.05794
-0.4747,0.60511,0.05909
-0.46783,0.62602,0.06017
-0.45841,0.65285,0.061334
-0.45031,0.67464,0.062081
-0.43957,0.70146,0.062775
-0.42847,0.7273,0.063229
-0.41871,0.74811,0.063385
-0.40887,0.76733,0.063315
-0.39771,0.78703,0.063059
-0.38748,0.80389,0.062695
-0.37613,0.82037,0.062166
-0.36575,0.83414,0.061538
-0.35401,0.8481,0.060768
-0.34217,0.86081,0.059943
-0.33025,0.87224,0.059061
-0.31977,0.88119,0.058251
-0.30922,0.8895,0.057432
-0.29844,0.89737,0.056572
-0.28482,0.90613,0.055531
-0.27391,0.91252,0.05466
-0.2631,0.91831,0.053836
-0.25051,0.92456,0.052866
-0.238,0.9301,0.051945
-0.22847,0.93399,0.051238
-0.21425,0.93931,0.050236
-0.20476,0.94256,0.049595
-0.1903,0.94714,0.048606
-0.18073,0.94988,0.047996
-0.16779,0.95338,0.047161
-0.15481,0.95659,0.046352
-0.1435,0.95912,0.045697
-0.12882,0.96217,0.044845
-0.11737,0.96436,0.044206
-0.1076,0.96608,0.043703
-0.092829,0.9685,0.042936
-0.076381,0.97094,0.042126
-0.063203,0.97272,0.04151
-0.05496,0.97375,0.041139
-0.048362,0.97453,0.04085
-0.040111,0.97547,0.040499
-0.025268,0.97702,0.039914
-0.0087439,0.97859,0.039282
0.0061284,0.97984,0.03875
0.022651,0.98109,0.038199
0.034212,0.98188,0.037838
0.042466,0.98241,0.037593
0.050689,0.98288,0.037348
0.05893,0.98334,0.037124
0.075394,0.98416,0.036704
0.091829,0.98486,0.036322
0.10331,0.98529,0.036077
0.1115,0.98556,0.035912
0.12615,0.98597,0.035637
0.14082,0.98632,0.035392
0.14887,0.98645,0.035271
0.16347,0.98669,0.035068
0.17469,0.98678,0.034935
0.18757,0.98688,0.034795
0.1987,0.98688,0.034698
0.21149,0.98688,0.034593
0.22252,0.98679,0.034531
0.23521,0.9867,0.034461
0.24455,0.98654,0.034438
0.25713,0.98635,0.034399
0.27091,0.98595,0.03442
0.28025,0.98574,0.034417
0.29093,0.98538,0.034452
0.30325,0.985,0.034476
0.31532,0.9845,0.034545
0.32713,0.98384,0.034666
0.33771,0.98338,0.034729
0.34804,0.98278,0.034837
0.35829,0.98213,0.034958
0.36847,0.98143,0.035093
0.38005,0.98059,0.035254
0.39153,0.97968,0.035428
0.40147,0.97882,0.035597
0.4111,0.97777,0.035826
0.42088,0.97679,0.036015
0.43057,0.97576,0.03621
0.44159,0.97453,0.036432
0.44972,0.97352,0.036619
0.45892,0.97214,0.036891
0.4658,0.97137,0.036999
0.47349,0.97004,0.037256
0.48163,0.96904,0.037385
0.49052,0.96742,0.037669
0.49826,0.96612,0.037863
0.50594,0.96478,0.038054
0.51588,0.96275,0.038355
0.52311,0.96104,0.038617
0.53057,0.95952,0.038799
0.53893,0.95746,0.039069
0.5475,0.95561,0.039249
0.55473,0.95393,0.039407
0.56251,0.95132,0.03974
0.56959,0.94953,0.039878
0.5775,0.9471,0.040099
0.58443,0.94521,0.04021
0.59097,0.9429,0.040404
0.59776,0.94092,0.040493
0.60499,0.93782,0.040767
0.60965,0.93673,0.04075
0.61557,0.93378,0.041018
0.6221,0.93165,0.041077
0.62743,0.92979,0.041132
0.63425,0.92636,0.041359
0.64022,0.92365,0.041478
0.64611,0.92089,0.041585
0.65291,0.91764,0.041659
0.65875,0.91483,0.041617
0.66459,0.91195,0.041538
0.67043,0.90901,0.041426
0.67627,0.90602,0.041282
0.6817,0.90227,0.041235
0.68795,0.89987,0.04091
0.6917,0.89753,0.040805
0.69793,0.89275,0.040691
0.70457,0.88867,0.040413
0.70956,0.88622,0.040116
0.71572,0.88115,0.039883
0.72231,0.8769,0.039458
0.72807,0.87352,0.03901
0.73382,0.87015,0.03852
0.73987,0.86476,0.038066
0.74587,0.85927,0.037543
0.75233,0.85488,0.036825
0.75799,0.85149,0.036127
0.76464,0.84483,0.035328
0.76972,0.84011,0.034635
0.77603,0.83573,0.033669
0.7823,0.83138,0.032643
0.78726,0.82662,0.031791
0.79217,0.82183,0.030894
0.79848,0.81486,0.029659
0.80188,0.81216,0.028971
0.80526,0.80947,0.028268
0.81072,0.8035,0.027056
0.81679,0.79635,0.025634
0.82276,0.78909,0.024167
0.82799,0.7829,0.022843
0.83314,0.77663,0.021487
0.83822,0.77023,0.0201
0.84322,0.76368,0.018682
0.84814,0.757,0.017239
0.85297,0.75363,0.016018
0.85774,0.74661,0.01455
0.86296,0.73415,0.012548
0.86753,0.72633,0.011015
0.87146,0.7197,0.0097053
0.87585,0.71104,0.0082322
0.88015,0.70174,0.0068498
0.88486,0.68995,0.0053527
0.8888,0.67464,0.0038191
0.89277,0.6626,0.0027463
0.89645,0.64424,0.0015211
0.90063,0.62687,0.00061548
0.903,0.61892,0.00029961
0.90713,0.58915,-0.00064331
0.91015,0.57181,-0.00092099
0.91346,0.54894,-0.001137
0.91635,0.51666,-0.0013664
0.91908,0.47989,-0.0015241
0.92201,0.44636,-0.0015167
0.92481,0.40889,-0.0014871
0.92712,0.35857,-0.0015229
0.92976,0.28944,-0.0013352
0.93142,0.2618,-0.0010938
0.93372,0.18273,-0.00052888
0.93549,0.11488,4.2284e-05
0.93712,0.080255,0.00034465
0.93869,0.049195,0.0005493
0.94002,0.028482,0.00060946
0.94058,0.012189,0.00055261
0.94147,0.0069181,0.00054655
0.94171,0.00017263,0.00051862
0.94181,-0.0027989,0.00050557
0.94246,-0.0011242,0.00052277
0.94254,-0.0033873,0.00051096


==> fig/frc/sphr/nqp2_14r1_planeValues.csv <==
-0.93617,0.91131,0.020483
-0.93606,0.91121,0.020475
-0.93569,0.91085,0.020444
-0.93521,0.91038,0.020404
-0.93499,0.91017,0.020385
-0.93457,0.91107,0.020416
-0.93385,0.91037,0.020357
-0.9328,0.90932,0.020273
-0.93149,0.90797,0.020167
-0.93009,0.9065,0.020055
-0.92905,0.90676,0.020045
-0.92719,0.90472,0.0199
-0.92508,0.90232,0.019735
-0.9237,0.90216,0.01971
-0.92127,0.89921,0.019528
-0.91926,0.8982,0.01947
-0.91645,0.89455,0.019274
-0.91433,0.8917,0.019131
-0.91141,0.8892,0.019039
-0.90872,0.88691,0.018977
-0.90518,0.8815,0.018778
-0.90264,0.87923,0.018751
-0.89927,0.87543,0.018698
-0.89537,0.87051,0.018645
-0.89329,0.86672,0.018564
-0.89071,0.8619,0.01847
-0.88783,0.85835,0.018496
-0.88398,0.85263,0.018508
-0.87955,0.84534,0.01853
-0.87549,0.83852,0.018587
-0.87081,0.82987,0.018659
-0.86654,0.82163,0.018763
-0.86217,0.81269,0.01889
-0.85771,0.80307,0.019043
-0.85316,0.79266,0.019222
-0.84852,0.78124,0.019429
-0.84319,0.76681,0.019671
-0.83776,0.75112,0.01995
-0.83346,0.73873,0.020233
-0.82849,0.72687,0.020765
-0.82343,0.70987,0.021101
-0.8183,0.69158,0.021454
-0.81309,0.67196,0.021817
-0.80789,0.65603,0.022419
-0.80187,0.62973,0.02272
-0.79656,0.61138,0.023273
-0.7925,0.59385,0.023522
-0.78627,0.56262,0.023638
-0.78083,0.54103,0.024006
-0.77463,0.51374,0.024228
-0.77095,0.48918,0.023847
-0.7667,0.46676,0.023727
-0.76036,0.43664,0.023646
-0.75474,0.41136,0.023554
-0.74884,0.37667,0.022827
-0.74237,0.34469,0.022255
-0.73821,0.32961,0.022123
-0.73166,0.29862,0.021187
-0.72556,0.26467,0.019667
-0.71971,0.24027,0.018534
-0.71466,0.22127,0.017541
-0.70841,0.18924,0.015544
-0.70246,0.16742,0.01429
-0.69647,0.14663,0.013115
-0.69046,0.12656,0.012011
-0.68443,0.10692,0.010959
-0.67835,0.087628,0.0098309
-0.67351,0.070171,0.0086143
-0.66822,0.054851,0.0075429
-0.662,0.03522,0.0059922
-0.65589,0.021208,0.0047419
-0.64939,0.041481,0.0064705
-0.64287,0.061238,0.0081286
-0.63668,0.078975,0.0094851
-0.63243,0.091051,0.010431
-0.6262,0.10803,0.011678
-0.61994,0.12504,0.013004
-0.6141,0.14253,0.014698
-0.60771,0.16047,0.016438
-0.60126,0.17896,0.018413
-0.59528,0.19801,0.020679
-0.58782,0.21979,0.023247
-0.58085,0.24236,0.025915
-0.57289,0.26818,0.028891
-0.56577,0.29271,0.031706
-0.55984,0.31356,0.034071
-0.55134,0.34407,0.037435
-0.54305,0.37315,0.040467
-0.53437,0.4046,0.043631
-0.5269,0.43174,0.04624
-0.51965,0.4573,0.048567
-0.51101,0.48734,0.05113
-0.50305,0.51542,0.053384
-0.49424,0.5446,0.055481
-0.4875,0.56725,0.056994
-0.4799,0.59092,0.058404
-0.47196,0.6151,0.059715
-0.46119,0.64629,0.061152
-0.45171,0.67206,0.062076
-0.44214,0.69646,0.062731
-0.43132,0.72174,0.063204
-0.42158,0.74292,0.06341
-0.41031,0.76531,0.063372
-0.4004,0.78323,0.063153
-0.38894,0.80216,0.062766
-0.37761,0.81881,0.062246
-0.36872,0.83083,0.061725
-0.357,0.84506,0.060964
-0.34519,0.85805,0.060149
-0.3348,0.86834,0.059394
-0.32587,0.87634,0.058717
-0.31365,0.88644,0.057744
-0.30152,0.89545,0.056798
-0.28932,0.90362,0.055846
-0.28015,0.90914,0.055135
-0.26765,0.91616,0.054147
-0.25366,0.92323,0.053087
-0.24433,0.9275,0.052402
-0.23019,0.93339,0.051373
-0.21904,0.93769,0.050562
-0.20785,0.94168,0.049769
-0.19513,0.94578,0.048918
-0.18234,0.94951,0.048089
-0.17103,0.95261,0.047356
-0.15643,0.95628,0.046442
-0.14676,0.95847,0.045882
-0.13045,0.9619,0.044931
-0.11744,0.96438,0.044229
-0.10925,0.96585,0.043786
-0.094473,0.96828,0.043017
-0.078027,0.97074,0.042204
-0.06324,0.97273,0.041533
-0.054992,0.97376,0.041162
-0.048362,0.97455,0.040852
-0.040135,0.97547,0.040522
-0.026921,0.97687,0.039983
-0.010397,0.97845,0.039348
0.006128,0.97985,0.038756
0.02265,0.98109,0.038206
0.034211,0.98188,0.037845
0.042465,0.9824,0.0376
0.049066,0.98279,0.037412
0.057312,0.98325,0.037185
0.073748,0.98407,0.036752
0.090186,0.98478,0.036366
0.10326,0.98525,0.036082
0.11144,0.98552,0.035918
0.12452,0.98591,0.035674
0.14075,0.98627,0.035402
0.14725,0.9864,0.035302
0.16023,0.98662,0.035118
0.17307,0.98674,0.03496
0.18435,0.98684,0.034833
0.19721,0.9869,0.034706
0.2099,0.98686,0.03461
0.22105,0.98682,0.03453
0.23521,0.98667,0.034464
0.24297,0.98652,0.034447
0.25699,0.98626,0.034421
0.2695,0.98602,0.0344
0.27869,0.98574,0.034418
0.28938,0.98539,0.034449
0.30171,0.98502,0.034472
0.3138,0.98452,0.034538
0.32428,0.98403,0.034616
0.33469,0.98349,0.034707
0.34504,0.9829,0.034812
0.35531,0.98227,0.034929
0.36551,0.98159,0.03506
0.37564,0.98086,0.035202
0.38716,0.97998,0.035372
0.39857,0.97904,0.035554
0.40845,0.97814,0.035729
0.41683,0.97731,0.035894
0.42774,0.97604,0.036157
0.43738,0.97498,0.036356
0.44579,0.97416,0.036482
0.45503,0.97283,0.036749
0.46305,0.97176,0.036938
0.46828,0.97096,0.037086
0.47866,0.96929,0.037387
0.48649,0.96808,0.037582
0.49426,0.96682,0.037777
0.50197,0.96552,0.037969
0.51093,0.96399,0.038177
0.51951,0.96215,0.038455
0.527,0.9607,0.038637
0.53442,0.95921,0.038813
0.54371,0.95668,0.03917
0.55097,0.95508,0.039331
0.55817,0.95344,0.039484
0.56621,0.95122,0.039723
0.57326,0.94951,0.039853
0.58113,0.9472,0.040064
0.58771,0.94506,0.040261
0.59421,0.94289,0.040449
0.60097,0.94109,0.040536
0.60815,0.93826,0.040806
0.6136,0.9367,0.040882
0.61901,0.93515,0.040953
0.62516,0.93295,0.04111
0.63124,0.93082,0.041254
0.6376,0.92925,0.041281
0.64353,0.9273,0.041399
0.6494,0.92544,0.041507
0.6562,0.92198,0.041512
0.66204,0.91859,0.041447
0.66789,0.91527,0.041349
0.67334,0.9114,0.04134
0.67919,0.9082,0.041186
0.68503,0.90502,0.041007
0.68961,0.90189,0.040921
0.69461,0.89946,0.040696
0.70084,0.89472,0.040576
0.70665,0.89151,0.040306
0.712,0.88745,0.040129
0.7186,0.88335,0.039765
0.72438,0.88006,0.039374
0.73047,0.87494,0.039037
0.73621,0.87162,0.038562
0.74193,0.86829,0.038042
0.74792,0.86296,0.037546
0.75388,0.85751,0.036989
0.75952,0.85411,0.036326
0.76539,0.84852,0.035654
0.77098,0.84511,0.034892
0.77751,0.83837,0.033992
0.78303,0.83496,0.033127
0.78871,0.82911,0.032203
0.79433,0.82316,0.031214
0.79973,0.81975,0.030216
0.80399,0.81322,0.02935
0.80805,0.80929,0.02851
0.81346,0.80309,0.027325
0.81869,0.79969,0.026207
0.82398,0.7934,0.024955
0.82986,0.78584,0.02348
0.83435,0.78055,0.02233
0.83942,0.77393,0.020959
0.84441,0.76716,0.019551
0.84932,0.76024,0.01811
0.85415,0.75315,0.016638
0.85889,0.74578,0.015139
0.86355,0.7381,0.013615
0.86861,0.72475,0.011526
0.87306,0.71622,0.0099588
0.87741,0.70708,0.0084766
0.88167,0.69732,0.0070774
0.88533,0.68881,0.0059562
0.88974,0.67112,0.0041974
0.89322,0.66085,0.003267
0.89662,0.64968,0.0024356
0.90105,0.6245,0.0010336
0.90382,0.61356,0.00056958
0.90751,0.58606,-0.00031735
0.9109,0.56483,-0.00069843
0.91381,0.54517,-0.00089164
0.91703,0.50797,-0.001196
0.9194,0.47498,-0.0013761
0.92262,0.43534,-0.0014289
0.9251,0.40287,-0.0014165
0.92739,0.35196,-0.0014729
0.93001,0.28214,-0.0012886
0.93166,0.25418,-0.0010458
0.93393,0.17441,-0.00046398
0.93566,0.10837,8.3701e-05
0.93726,0.075024,0.00036843
0.93879,0.045476,0.00055438
0.9401,0.026292,0.00059752
0.94123,0.01388,0.00057116
0.94156,0.004624,0.00053486
0.94171,0.00017081,0.00051698
0.9418,-0.0024828,0.00050581
0.94251,-0.00252,0.00051476
0.94254,-0.0033854,0.00050986


==> fig/frc/sphr/nqp2_14r2_planeValues.csv <==
-0.93653,0.9107,0.023286
-0.93642,0.9106,0.023276
-0.93605,0.91025,0.023237
-0.93542,0.90964,0.023169
-0.93491,0.90915,0.023115
-0.93452,0.90876,0.023074
-0.93361,0.90916,0.023044
-0.9324,0.90794,0.022919
-0.93109,0.9066,0.022783
-0.92973,0.90653,0.022716
-0.92831,0.905,0.022571
-0.9263,0.90276,0.022367
-0.9245,0.90071,0.022185
-0.9226,0.8999,0.02208
-0.92001,0.8967,0.021829
-0.91793,0.89556,0.021721
-0.91496,0.89166,0.021447
-0.91237,0.88968,0.021314
-0.90937,0.88699,0.021159
-0.90621,0.88227,0.020905
-0.90406,0.88068,0.020844
-0.90024,0.87447,0.020565
-0.89715,0.87105,0.020465
-0.89441,0.8681,0.020403
-0.89186,0.86346,0.020248
-0.88988,0.86176,0.020252
-0.88563,0.85553,0.020141
-0.88143,0.84682,0.019923
-0.87738,0.84025,0.019862
-0.87324,0.83315,0.019817
-0.86848,0.82407,0.019766
-0.86413,0.81548,0.019754
-0.85968,0.80623,0.01976
-0.85571,0.7979,0.019803
-0.85052,0.78533,0.019831
-0.84581,0.77343,0.019898
-0.84099,0.76391,0.020199
-0.83551,0.74811,0.020317
-0.82992,0.73059,0.020448
-0.82426,0.71549,0.02084
-0.81913,0.69763,0.02102
-0.81525,0.68456,0.021232
-0.81,0.66415,0.021414
-0.80467,0.64189,0.021568
-0.79938,0.62371,0.022005
-0.79323,0.5942,0.022082
-0.78855,0.57765,0.022508
-0.78226,0.54404,0.022409
-0.77678,0.52026,0.022642
-0.77183,0.49255,0.022479
-0.76702,0.47168,0.022682
-0.76124,0.43626,0.022268
-0.75562,0.40837,0.022225
-0.7492,0.37379,0.021937
-0.74326,0.33466,0.021142
-0.73805,0.30126,0.020367
-0.73175,0.27604,0.02013
-0.72561,0.23907,0.01874
-0.71974,0.21227,0.017756
-0.71466,0.19156,0.016909
-0.70835,0.15891,0.015087
-0.70233,0.1386,0.014051
-0.69628,0.12142,0.013124
-0.69019,0.10713,0.012295
-0.68449,0.092536,0.011213
-0.67836,0.083932,0.010514
-0.67401,0.08165,0.010274
-0.66878,0.079212,0.0098054
-0.66179,0.077209,0.008879
-0.65658,0.079636,0.0083692
-0.65018,0.085874,0.0096307
-0.64409,0.092079,0.010625
-0.6368,0.10288,0.011916
-0.63255,0.11067,0.012708
-0.62712,0.12222,0.013782
-0.62002,0.13715,0.014966
-0.61332,0.15489,0.016688
-0.60571,0.17583,0.018787
-0.59802,0.19895,0.021245
-0.59201,0.21976,0.023604
-0.58418,0.24579,0.026458
-0.57717,0.27051,0.029168
-0.56917,0.29876,0.032208
-0.56201,0.32545,0.03509
-0.55289,0.35863,0.03856
-0.54528,0.38797,0.041558
-0.53692,0.41844,0.044502
-0.52847,0.44916,0.047347
-0.52094,0.47677,0.049805
-0.51099,0.51159,0.052683
-0.50303,0.5394,0.054811
-0.49422,0.56795,0.056782
-0.48504,0.59718,0.058595
-0.47987,0.61274,0.059473
-0.47441,0.62918,0.060339
-0.46643,0.65166,0.061392
-0.45726,0.67569,0.062328
-0.45029,0.69359,0.062879
-0.44096,0.71537,0.063396
-0.43129,0.73669,0.063753
-0.42012,0.75929,0.063918
-0.41029,0.77731,0.063844
-0.40037,0.79395,0.063619
-0.39038,0.80936,0.063295
-0.38032,0.82353,0.062869
-0.37018,0.83641,0.062337
-0.35996,0.84816,0.061724
-0.34967,0.85906,0.061072
-0.33931,0.86909,0.060381
-0.32736,0.87951,0.059537
-0.31532,0.88891,0.058656
-0.3032,0.89755,0.057765
-0.29238,0.90463,0.056944
-0.28307,0.9102,0.056234
-0.27074,0.91686,0.055327
-0.25834,0.92301,0.054429
-0.24889,0.92737,0.053734
-0.23478,0.93323,0.05274
-0.22537,0.93679,0.052099
-0.21112,0.94181,0.051139
-0.1999,0.94545,0.050382
-0.18713,0.9492,0.049569
-0.17744,0.95185,0.04895
-0.16125,0.95594,0.047948
-0.15313,0.95782,0.047461
-0.14019,0.96059,0.046732
-0.12393,0.96376,0.045848
-0.11574,0.96524,0.045408
-0.10262,0.96746,0.044726
-0.087833,0.96972,0.043994
-0.073021,0.97178,0.043297
-0.064784,0.97285,0.042926
-0.05654,0.97386,0.042567
-0.045018,0.97517,0.042102
-0.0285,0.97689,0.041448
-0.011974,0.97843,0.04084
0.0029009,0.97966,0.040333
0.019427,0.98089,0.039812
0.035946,0.98197,0.039336
0.047476,0.98262,0.039021
0.05572,0.98306,0.038815
0.063959,0.98347,0.03862
0.077129,0.98407,0.038327
0.093564,0.98472,0.037998
0.10669,0.98516,0.037762
0.11488,0.9854,0.037626
0.12789,0.9857,0.037427
0.14255,0.98601,0.037229
0.15068,0.98615,0.03713
0.16519,0.98629,0.036975
0.17802,0.98636,0.036859
0.1909,0.98641,0.036755
0.20213,0.98642,0.036675
0.21639,0.98632,0.036599
0.2274,0.98617,0.036557
0.24007,0.98603,0.036505
0.25254,0.98578,0.036481
0.26196,0.9856,0.036456
0.27571,0.98513,0.036469
0.28657,0.98485,0.036456
0.29722,0.98444,0.036471
0.3078,0.98398,0.036493
0.31984,0.98342,0.036522
0.33028,0.98287,0.036557
0.34084,0.98238,0.036564
0.35244,0.98156,0.03664
0.36266,0.98086,0.036687
0.37153,0.98034,0.036697
0.38308,0.97946,0.036747
0.39308,0.97863,0.036796
0.403,0.97775,0.036846
0.41261,0.97667,0.036942
0.42118,0.97596,0.036943
0.43063,0.97476,0.037038
0.43907,0.97398,0.03703
0.44836,0.97267,0.037125
0.45894,0.97114,0.037215
0.46444,0.97054,0.037197
0.46965,0.96973,0.037237
0.47999,0.96803,0.037313
0.48672,0.9672,0.037276
0.49554,0.96554,0.037346
0.50454,0.96405,0.037336
0.51214,0.96269,0.037327
0.52169,0.96036,0.037429
0.52913,0.95888,0.0374
0.53747,0.95686,0.037418
0.54476,0.95528,0.037359
0.55292,0.95312,0.037347
0.55883,0.95167,0.037291
0.56682,0.94938,0.037248
0.57382,0.94763,0.037124
0.58164,0.94521,0.037038
0.58849,0.94337,0.036873
0.59578,0.94041,0.036857
0.60248,0.93849,0.036682
0.60876,0.93609,0.036618
0.61303,0.93461,0.03654
0.61954,0.9326,0.036366
0.62563,0.93008,0.036299
0.63164,0.92752,0.036194
0.63833,0.92412,0.036106
0.64418,0.92146,0.035921
0.64996,0.91876,0.0357
0.65535,0.91732,0.035793
0.66172,0.91333,0.036271
0.66761,0.91053,0.036461
0.67349,0.90767,0.036589
0.67853,0.90549,0.036606
0.68442,0.90256,0.036648
0.68904,0.89959,0.036761
0.69366,0.89655,0.036863
0.69952,0.89348,0.036858
0.70538,0.89039,0.036837
0.7116,0.88558,0.036957
0.71825,0.88156,0.036868
0.72406,0.87836,0.036695
0.7302,0.87328,0.036613
0.73517,0.87092,0.036338
0.74124,0.86571,0.036128
0.74776,0.86152,0.035708
0.75347,0.85826,0.035254
0.75942,0.85286,0.034824
0.76507,0.8496,0.034256
0.77094,0.8441,0.03368
0.77751,0.83752,0.032938
0.78305,0.83427,0.032187
0.78949,0.82757,0.031276
0.79513,0.8218,0.030395
0.80054,0.81856,0.029501
0.80536,0.81379,0.028647
0.81013,0.80899,0.027752
0.81623,0.80197,0.02653
0.82224,0.79482,0.025253
0.82749,0.78869,0.024088
0.83259,0.7855,0.023041
0.83771,0.77924,0.02181
0.84274,0.77282,0.020533
0.84769,0.76625,0.019213
0.85256,0.75953,0.017854
0.85735,0.75255,0.016462
0.86258,0.74027,0.014531
0.86716,0.73249,0.01305
0.8711,0.72588,0.011774
0.8755,0.7173,0.01032
0.87981,0.70806,0.0089562
0.88439,0.69205,0.0071367
0.88847,0.68124,0.0059445
0.89244,0.66932,0.0048585
0.89586,0.65848,0.0040412
0.90031,0.63396,0.0025903
0.90352,0.62056,0.0019877
0.90705,0.60255,0.0013917
0.91058,0.57253,0.00064514
0.91349,0.55306,0.00044191
0.91705,0.51191,6.1602e-05
0.91939,0.49131,4.3318e-05
0.92258,0.43901,-0.00023547
0.92475,0.41245,-0.00023266
0.9273,0.35532,-0.00039702
0.9298,0.30911,-0.00029243
0.93152,0.25721,-0.0001848
0.93375,0.17718,0.00017411
0.93541,0.13939,0.00044928
0.93702,0.077182,0.0007006
0.93853,0.047202,0.00078683
0.93982,0.027477,0.00075725
0.941,0.012932,0.0006665
0.94126,0.0048862,0.00060403
0.94141,0.00024332,0.00056748
0.94152,-0.0028522,0.00054225
0.94218,-0.0016655,0.00056216
0.94224,-0.0034625,0.00054566


==> fig/frc/sphr/us01planeValues.csv <==
-0.9356,0.91857,0.017964
-0.93547,0.91845,0.017951
-0.93506,0.91807,0.017912
-0.9349,0.91903,0.01797
-0.93472,0.91886,0.017953
-0.93445,0.91749,0.017854
-0.93411,0.91829,0.017896
-0.93337,0.9176,0.017829
-0.93231,0.91657,0.017734
-0.93109,0.91537,0.017629
-0.92969,0.91511,0.017586
-0.92887,0.91427,0.017518
-0.92751,0.91284,0.017409
-0.92546,0.91061,0.017251
-0.92375,0.90868,0.017124
-0.9223,0.90825,0.017103
-0.9197,0.90514,0.016931
-0.9179,0.9042,0.016903
-0.91545,0.90105,0.016761
-0.91298,0.89912,0.016717
-0.91078,0.89608,0.016608
-0.90783,0.89327,0.016566
-0.90508,0.88916,0.016453
-0.9025,0.88513,0.016354
-0.89953,0.88185,0.016351
-0.89646,0.87828,0.01636
-0.89245,0.87115,0.016249
-0.88993,0.8682,0.016302
-0.88618,0.86275,0.016343
-0.8821,0.85444,0.016279
-0.87894,0.84965,0.016371
-0.87529,0.84354,0.016479
-0.8711,0.83587,0.016611
-0.86739,0.82681,0.016628
-0.86346,0.81897,0.016805
-0.85903,0.80701,0.016864
-0.85439,0.7962,0.017102
-0.85016,0.78609,0.017359
-0.84639,0.77696,0.017628
-0.842,0.76541,0.017939
-0.83696,0.74799,0.018112
-0.83183,0.73543,0.018684
-0.8283,0.722,0.018821
-0.82356,0.70646,0.019212
-0.81874,0.68979,0.019617
-0.81624,0.67897,0.019708
-0.8118,0.65892,0.019854
-0.80869,0.64828,0.020197
-0.80358,0.62753,0.020595
-0.79822,0.60026,0.020703
-0.79294,0.57653,0.021052
-0.7883,0.55541,0.021368
-0.78271,0.52312,0.021332
-0.77798,0.49984,0.021558
-0.77301,0.46921,0.021387
-0.76707,0.4422,0.021757
-0.7635,0.41919,0.021505
-0.75803,0.38898,0.021379
-0.75376,0.3608,0.020908
-0.74833,0.33074,0.020578
-0.74456,0.30034,0.019609
-0.73921,0.27167,0.019075
-0.73505,0.24572,0.018263
-0.7294,0.22286,0.017869
-0.72537,0.19996,0.016921
-0.72183,0.17594,0.015616
-0.71686,0.15666,0.014724
-0.71304,0.1397,0.013687
-0.70928,0.12468,0.012663
-0.70517,0.11431,0.011965
-0.70054,0.10401,0.011161
-0.69697,0.094721,0.010292
-0.69345,0.087038,0.0095004
-0.68999,0.080815,0.0087949
-0.68489,0.073905,0.007918
-0.68155,0.07073,0.0074566
-0.67825,0.068566,0.0070887
-0.67499,0.067302,0.0068095
-0.67176,0.066824,0.0066142
-0.66874,0.068857,0.0067321
-0.66449,0.069902,0.0066718
-0.66026,0.071999,0.00674
-0.65709,0.074204,0.0068705
-0.65392,0.076907,0.0070654
-0.65073,0.080097,0.0073244
-0.64753,0.083776,0.0076491
-0.64429,0.087949,0.008041
-0.64016,0.095096,0.0087924
-0.63571,0.10221,0.0095353
-0.63231,0.10819,0.010183
-0.62883,0.11473,0.010912
-0.62528,0.12189,0.011729
-0.62197,0.12998,0.012699
-0.61826,0.13833,0.01369
-0.61444,0.14739,0.014782
-0.61051,0.1572,0.01598
-0.60646,0.16783,0.017287
-0.60227,0.1793,0.018708
-0.59794,0.19167,0.020244
-0.59346,0.20498,0.021892
-0.58881,0.21929,0.023649
-0.58399,0.23464,0.025512
-0.57923,0.24942,0.027251
-0.57404,0.26693,0.02931
-0.56592,0.29508,0.032537
-0.56029,0.31502,0.034758
-0.55474,0.33425,0.036815
-0.5488,0.35588,0.0391
-0.54066,0.38574,0.042138
-0.53439,0.40874,0.044379
-0.528,0.43212,0.046563
-0.52061,0.45833,0.048862
-0.51285,0.4861,0.051183
-0.50609,0.50985,0.053044
-0.49714,0.53999,0.055209
-0.49038,0.56199,0.05665
-0.48217,0.5884,0.058247
-0.47406,0.61303,0.059554
-0.46569,0.63775,0.060718
-0.45847,0.65806,0.061536
-0.44897,0.68301,0.062343
-0.44062,0.70358,0.062844
-0.43097,0.72581,0.063208
-0.42467,0.73989,0.063347
-0.41493,0.75955,0.063371
-0.40511,0.77775,0.063226
-0.39647,0.79247,0.062979
-0.38652,0.80807,0.06258
-0.37766,0.82095,0.062133
-0.36875,0.83283,0.061614
-0.35743,0.84629,0.0609
-0.34972,0.85488,0.060361
-0.33947,0.86527,0.059626
-0.32909,0.87496,0.058837
-0.32264,0.88043,0.058354
-0.31611,0.88577,0.057841
-0.30831,0.89167,0.057245
-0.29779,0.89914,0.056412
-0.2886,0.90506,0.055706
-0.27668,0.9122,0.054769
-0.26742,0.91721,0.054072
-0.25541,0.92327,0.053153
-0.24608,0.92754,0.052474
-0.234,0.93271,0.051582
-0.22461,0.93636,0.050928
-0.21111,0.94126,0.049976
-0.20299,0.94397,0.049418
-0.18808,0.94853,0.048445
-0.17991,0.95085,0.047914
-0.16766,0.95406,0.047162
-0.154,0.95734,0.046351
-0.14578,0.95919,0.045863
-0.13342,0.96178,0.045152
-0.11828,0.96468,0.044315
-0.11001,0.96615,0.043874
-0.10173,0.96754,0.043444
-0.089306,0.96947,0.042841
-0.072698,0.97183,0.042046
-0.056065,0.97396,0.041294
-0.04497,0.97524,0.040836
-0.038025,0.97602,0.04053
-0.029694,0.97689,0.040194
-0.02136,0.97771,0.039869
-0.013024,0.97849,0.039555
-0.0046883,0.97922,0.039252
0.0022586,0.9798,0.039007
0.010594,0.98046,0.038723
0.018929,0.98108,0.03845
0.027261,0.98167,0.038198
0.035591,0.98223,0.037945
0.045304,0.98282,0.037652
0.06194,0.98375,0.0372
0.078552,0.98455,0.036786
0.090988,0.98507,0.036496
0.09927,0.98539,0.036318
0.10754,0.98568,0.036149
0.12131,0.98611,0.035887
0.13504,0.98645,0.035649
0.14326,0.98663,0.035518
0.15558,0.98687,0.035336
0.16785,0.98702,0.035177
0.17602,0.98712,0.035078
0.19096,0.98724,0.034915
0.19906,0.98724,0.034846
0.20988,0.98725,0.034753
0.22066,0.98723,0.034673
0.23273,0.98711,0.034611
0.24077,0.98704,0.034569
0.25276,0.98684,0.034535
0.26208,0.98669,0.034507
0.27528,0.9863,0.034523
0.28193,0.98621,0.034495
0.29375,0.98583,0.034519
0.30158,0.98552,0.034553
0.30943,0.98526,0.034568
0.3172,0.9849,0.034617
0.32754,0.9844,0.034685
0.33788,0.98394,0.034735
0.3481,0.98334,0.034828
0.35698,0.98277,0.034925
0.36717,0.98217,0.035007
0.37721,0.98143,0.035136
0.38718,0.98063,0.035278
0.39458,0.97996,0.035404
0.40455,0.97916,0.035525
0.41433,0.97819,0.0357
0.42281,0.97727,0.035869
0.43138,0.97643,0.035998
0.44097,0.97526,0.036204
0.44927,0.97416,0.0364
0.45753,0.973,0.036604
0.46572,0.97176,0.036816
0.47285,0.97079,0.036954
0.4811,0.96961,0.037118
0.48811,0.96856,0.03726
0.49695,0.9667,0.037576
0.50377,0.96555,0.037723
0.51252,0.96374,0.037983
0.51912,0.96249,0.03813
0.52645,0.96077,0.038369
0.5328,0.95944,0.038514
0.54004,0.95787,0.03868
0.5461,0.95649,0.038819
0.55347,0.9541,0.039148
0.55823,0.95291,0.039257
0.5638,0.95147,0.039384
0.57007,0.94978,0.039526
0.57526,0.94833,0.039641
0.58027,0.94689,0.03975
0.58509,0.94545,0.039854
0.59097,0.94322,0.040067
0.59538,0.94179,0.040159
0.59964,0.94037,0.040245
0.60308,0.93919,0.040313
0.60709,0.93778,0.04039
0.61097,0.93637,0.040462
0.61567,0.93411,0.040641
0.62106,0.932,0.040731
0.62454,0.93059,0.040785
0.62794,0.92918,0.040834
0.63127,0.92777,0.040878
0.63454,0.92635,0.040917
0.63775,0.92493,0.040952
0.64091,0.92349,0.040981
0.64404,0.92205,0.041006
0.64714,0.92059,0.041026
0.65021,0.91912,0.041041
0.65277,0.91788,0.041049
0.65583,0.91637,0.041054
0.65888,0.91483,0.041052
0.66195,0.91327,0.041045
0.66502,0.91167,0.041031
0.66777,0.90946,0.041119
0.67088,0.90777,0.041092
0.67403,0.90602,0.041058
0.6772,0.9042,0.041016
0.68042,0.90233,0.040965
0.68349,0.90134,0.040803
0.68681,0.89934,0.040733
0.69303,0.89546,0.040575
0.69651,0.8932,0.040472
0.69947,0.89124,0.040376
0.70309,0.88878,0.040247
0.70679,0.8862,0.0401
0.71057,0.88349,0.039935
0.71614,0.88046,0.03956
0.72014,0.87744,0.039339
0.72421,0.87427,0.039093
0.72876,0.87184,0.038697
0.73409,0.86875,0.038218
0.73795,0.86427,0.037996
0.74268,0.86154,0.0375
0.74819,0.8581,0.036901
0.75256,0.8542,0.036452
0.75842,0.84881,0.035799
0.76281,0.84465,0.035268
0.7691,0.84011,0.03439
0.77346,0.83574,0.033772
0.7797,0.83104,0.032781
0.78375,0.82855,0.032092
0.78942,0.82244,0.031096
0.79409,0.81914,0.030212
0.80008,0.81424,0.029016
0.80364,0.80798,0.028223
0.80943,0.80292,0.026923
0.81447,0.79865,0.025739
0.81892,0.79273,0.024584
0.82432,0.78997,0.023282
0.82859,0.78386,0.02206
0.83332,0.77933,0.020761
0.83854,0.7738,0.019251
0.84312,0.7663,0.017728
0.84703,0.76236,0.016547
0.85249,0.75238,0.014563
0.8573,0.746,0.012965
0.85995,0.74371,0.01218
0.86504,0.7326,0.010181
0.86957,0.7253,0.0086682
0.87305,0.72009,0.0076004
0.8774,0.71201,0.006252
0.88196,0.69832,0.0046469
0.8846,0.68953,0.0037647
0.88779,0.68258,0.0030026
0.89031,0.67284,0.0022506
0.89378,0.66311,0.0015122
0.89694,0.64823,0.00070896
0.90135,0.63025,-8.6342e-05
0.90379,0.62165,-0.00039672
0.90794,0.60005,-0.00098101
0.91031,0.58145,-0.001376
0.91385,0.54882,-0.0019461
0.9157,0.53828,-0.0020798
0.91923,0.49537,-0.0024787
0.92124,0.47798,-0.0024972
0.92364,0.43939,-0.0024187
0.92661,0.38131,-0.0020817
0.92816,0.36213,-0.0019436
0.93014,0.31056,-0.0017747
0.93254,0.23555,-0.0017304
0.93391,0.21123,-0.0017103
0.93499,0.17275,-0.0016418
0.93651,0.11712,-0.0013591
0.93816,0.053217,-0.00072314
0.93947,0.01939,-0.00024541
0.94084,0.0077171,-3.7189e-05
0.94248,-0.0016752,0.00020188
0.94333,0.00097373,0.00025104
0.94401,0.00097732,0.00025556


==> fig/frc/vld/epsOpt.csv <==
0,2.1316e-14,7.1054e-15
0.0039062,5.3291e-15,1.7764e-15
0.0078125,3.5527e-15,3.5527e-15
0.011719,1.7764e-14,1.0658e-14
0.015625,5.3291e-15,1.4211e-14
0.019531,1.0658e-14,1.7764e-15
0.023438,7.1054e-15,7.1054e-15
0.027344,7.1054e-15,2.4869e-14
0.03125,7.1054e-15,1.4211e-14
0.03125,1.0658e-14,1.4211e-14
0.035156,3.5527e-15,1.7764e-14
0.039062,1.7764e-14,2.4869e-14
0.042969,1.3323e-14,3.6415e-14
0.046875,2.0195e-27,1.4211e-14
0.050781,1.0658e-14,3.1974e-14
0.054688,1.0658e-14,1.4211e-14
0.058594,7.1054e-15,1.0658e-14
0.0625,7.1054e-15,3.5527e-15
0.0625,3.5527e-15,7.1054e-15
0.066406,1.0658e-14,7.1054e-15
0.070312,7.1054e-15,1.4211e-14
0.074219,3.5527e-15,1.4211e-14
0.078125,1.5987e-14,1.0658e-14
0.082031,5.3291e-15,1.5099e-14
0.085938,1.7764e-15,2.6645e-14
0.089844,7.1054e-15,2.1316e-14
0.09375,2.2618e-25,1.0658e-14
0.09375,2.2618e-25,1.0658e-14
0.097656,7.1054e-15,1.0658e-14
0.10156,1.0658e-14,1.4211e-14
0.10547,1.4211e-14,9.77e-15
0.10938,1.6156e-25,3.5527e-15
0.11328,7.1054e-15,3.5527e-15
0.11719,2.1316e-14,1.7764e-14
0.12109,3.5527e-15,7.1054e-15
0.125,3.5527e-15,7.1054e-15
0.125,7.1054e-15,1.4211e-14
0.12891,1.4211e-14,2.1316e-14
0.13281,3.5527e-15,1.7764e-14
0.13672,3.5527e-15,1.7764e-14
0.14062,1.7764e-15,7.9936e-15
0.14453,9.6935e-26,1.4211e-14
0.14844,6.2039e-25,1.0658e-14
0.15234,1.7764e-14,2.1316e-14
0.15625,3.5527e-15,7.1054e-15
0.15625,7.1054e-15,7.1054e-15
0.16016,3.5527e-15,3.9291e-24
0.16406,1.954e-14,8.8818e-15
0.16797,9.77e-15,2.6645e-15
0.17188,1.0658e-14,3.5527e-15
0.17578,1.7764e-15,5.3291e-15
0.17969,3.5527e-15,3.5527e-15
0.18359,3.5527e-15,1.0658e-14
0.1875,7.1054e-15,4.5495e-24
0.1875,3.5527e-15,4.5495e-24
0.19141,5.9971e-24,3.5527e-15
0.19531,1.4211e-14,1.0658e-14
0.19922,7.1054e-15,8.8818e-15
0.20312,4.4409e-15,3.5527e-15
0.20703,3.5527e-15,5.3291e-15
0.21094,3.5527e-15,0
0.21484,7.1054e-15,3.5527e-15
0.21875,1.4211e-14,1.0658e-14
0.21875,1.7764e-14,1.0658e-14
0.22266,1.7764e-14,1.0658e-14
0.22656,1.954e-14,1.954e-14
0.23047,2.2204e-14,2.2204e-14
0.23438,1.5987e-14,1.5987e-14
0.23828,2.1316e-14,1.4211e-14
0.24219,2.1316e-14,2.1316e-14
0.24609,2.8422e-14,2.1316e-14
0.25,3.5527e-15,3.5527e-15
0.25,1.0658e-14,7.1054e-15
0.25391,7.1054e-15,1.0658e-14
0.25781,3.5527e-15,7.1054e-15
0.26172,5.3291e-15,2.1316e-14
0.26562,4.4409e-15,5.3291e-15
0.26953,1.0658e-14,2.4869e-14
0.27344,8.8818e-15,1.2434e-14
0.27734,2.0514e-22,1.0658e-14
0.28125,3.9043e-22,1.7764e-14
0.28125,3.9043e-22,1.7764e-14
0.28516,3.5527e-15,2.4869e-14
0.28906,1.0658e-14,1.7764e-14
0.29297,3.5527e-15,1.0658e-14
0.29688,3.7058e-22,7.1054e-15
0.30078,3.5527e-15,1.0658e-14
0.30469,7.1054e-15,1.0658e-14
0.30859,1.0658e-14,7.1054e-15
0.3125,7.1054e-15,1.0658e-14
0.3125,7.1054e-15,1.4211e-14
0.31641,1.7764e-15,1.2434e-14
0.32031,1.0658e-14,2.1316e-14
0.32422,1.0658e-14,2.1316e-14
0.32812,7.1054e-15,1.7764e-14
0.33203,3.5527e-15,7.1054e-15
0.33594,3.5527e-15,7.1054e-15
0.33984,1.4211e-14,1.4211e-14
0.34375,1.7764e-14,2.8422e-14
0.34375,7.1054e-15,2.8422e-14
0.3457,7.1054e-15,2.1316e-14
0.34766,7.1054e-15,4.2633e-14
0.34961,1.1858e-20,3.5527e-14
0.35156,7.1054e-15,3.5527e-14
0.35352,7.1055e-15,7.1055e-15
0.35547,2.1316e-14,2.8422e-14
0.35742,4.9738e-14,1.4211e-14
0.35938,8.1713e-14,3.5529e-15
0.35938,7.1054e-14,1.7618e-19
0.36133,9.2371e-14,7.1052e-15
0.36328,8.5265e-14,1.6941e-19
0.36523,1.1369e-13,1.4211e-14
0.36719,9.9477e-14,2.8423e-14
0.36914,1.1369e-13,7.1055e-14
0.37109,4.2634e-14,1.1369e-13
0.37305,3.5527e-14,1.5632e-13
0.375,2.1317e-14,2.0606e-13
0.375,2.1317e-14,2.0606e-13
0.37695,4.974e-14,2.5579e-13
0.37891,4.2627e-14,3.2686e-13
0.38086,2.132e-14,4.6186e-13
0.38281,1.3323e-13,6.093e-13
0.38477,2.7712e-13,7.1233e-13
0.38672,4.512e-13,8.5621e-13
0.38867,6.9634e-13,1.0658e-12
0.39062,9.5922e-13,1.2434e-12
0.39062,9.5922e-13,1.2434e-12
0.39258,1.2506e-12,1.5135e-12
0.39453,1.4602e-12,1.9291e-12
0.39648,1.6467e-12,2.4585e-12
0.39844,1.7959e-12,3.1584e-12
0.40039,1.9078e-12,4.0075e-12
0.40234,1.9895e-12,5.0164e-12
0.4043,2.0463e-12,6.1391e-12
0.40625,2.025e-12,7.4109e-12
0.40625,2.0037e-12,7.4322e-12
0.40723,2.0606e-12,8.1855e-12
0.4082,2.2027e-12,9.0808e-12
0.40918,2.4585e-12,1.0132e-11
0.41016,2.7284e-12,1.1383e-11
0.41113,3.1976e-12,1.2705e-11
0.41211,3.6557e-12,1.4253e-11
0.41309,4.3238e-12,1.5955e-11
0.41406,5.038e-12,1.7792e-11
0.41406,5.0167e-12,1.7814e-11
0.41504,5.7557e-12,1.9924e-11
0.41602,6.5374e-12,2.2397e-11
0.41699,7.1627e-12,2.5239e-11
0.41797,7.7596e-12,2.8507e-11
0.41895,8.4418e-12,3.2117e-11
0.41992,9.0387e-12,3.6025e-11
0.4209,9.5362e-12,4.0402e-11
0.42188,1.0062e-11,4.512e-11
0.42188,1.0062e-11,4.512e-11
0.42285,1.0829e-11,5.0421e-11
0.42383,1.2023e-11,5.6389e-11
0.4248,1.3927e-11,6.3296e-11
0.42578,1.6201e-11,7.0885e-11
0.42676,1.9015e-11,7.9184e-11
0.42773,2.2282e-11,8.8221e-11
0.42871,2.6177e-11,9.8112e-11
0.42969,3.054e-11,1.088e-10
0.42969,3.054e-11,1.088e-10
0.43066,3.4706e-11,1.2043e-10
0.43164,3.7947e-11,1.3327e-10
0.43262,4.0388e-11,1.4742e-10
0.43359,4.1811e-11,1.628e-10
0.43457,4.2438e-11,1.7935e-10
0.43555,4.212e-11,1.9716e-10
0.43652,4.0867e-11,2.162e-10
0.4375,3.8793e-11,2.3652e-10
0.4375,3.8793e-11,2.3652e-10
0.43799,3.7801e-11,2.4775e-10
0.43848,3.7355e-11,2.6058e-10
0.43896,3.743e-11,2.7492e-10
0.43945,3.7955e-11,2.9085e-10
0.43994,3.914e-11,3.0836e-10
0.44043,4.0837e-11,3.2749e-10
0.44092,4.2962e-11,3.4802e-10
0.44141,4.5834e-11,3.704e-10
0.44141,4.5834e-11,3.7041e-10
0.44189,4.8822e-11,3.9355e-10
0.44238,5.2003e-11,4.1711e-10
0.44287,5.5089e-11,4.41e-10
0.44336,5.8102e-11,4.6539e-10
0.44385,6.1344e-11,4.9006e-10
0.44434,6.4395e-11,5.1516e-10
0.44482,6.7582e-11,5.4052e-10
0.44531,7.0739e-11,5.6627e-10
0.44531,7.0739e-11,5.6627e-10
0.4458,7.4106e-11,5.932e-10
0.44629,7.7778e-11,6.2239e-10
0.44678,8.1592e-11,6.5338e-10
0.44727,8.569e-11,6.8652e-10
0.44775,9.0186e-11,7.2143e-10
0.44824,9.4827e-11,7.5882e-10
0.44873,9.9673e-11,7.9794e-10
0.44922,1.0483e-10,8.3908e-10
0.44922,1.0483e-10,8.3908e-10
0.44971,1.1019e-10,8.8246e-10
0.4502,1.1604e-10,9.2788e-10
0.45068,1.2197e-10,9.753e-10
0.45117,1.2818e-10,1.0249e-09
0.45166,1.3473e-10,1.0765e-09
0.45215,1.4129e-10,1.1304e-09
0.45264,1.4829e-10,1.1861e-09
0.45312,1.5545e-10,1.2441e-09
0.45312,1.5545e-10,1.2441e-09
0.45361,1.6315e-10,1.305e-09
0.4541,1.7109e-10,1.3688e-09
0.45459,1.7941e-10,1.4358e-09
0.45508,1.8821e-10,1.5062e-09
0.45557,1.9743e-10,1.5798e-09
0.45605,2.0694e-10,1.6567e-09
0.45654,2.1715e-10,1.7368e-09
0.45703,2.2737e-10,1.8201e-09
0.45703,2.2737e-10,1.8201e-09
0.45752,2.3837e-10,1.907e-09
0.45801,2.4961e-10,1.9976e-09
0.4585,2.6148e-10,2.0918e-09
0.45898,2.7379e-10,2.1899e-09
0.45947,2.865e-10,2.2916e-09
0.45996,2.9969e-10,2.3969e-09
0.46045,3.1335e-10,2.5061e-09
0.46094,3.275e-10,2.6189e-09
0.46094,3.2747e-10,2.6189e-09
0.46143,3.4227e-10,2.7362e-09
0.46191,3.5756e-10,2.8584e-09
0.4624,3.7338e-10,2.9855e-09
0.46289,3.9004e-10,3.1181e-09
0.46338,4.071e-10,3.2555e-09
0.46387,4.2485e-10,3.3979e-09
0.46436,4.4338e-10,3.5454e-09
0.46484,4.6214e-10,3.6978e-09
0.46484,4.6222e-10,3.6978e-09
0.46533,4.8172e-10,3.8544e-09
0.46582,5.0153e-10,4.014e-09
0.46631,5.2198e-10,4.1772e-09
0.4668,5.4275e-10,4.3432e-09
0.46729,5.6353e-10,4.5123e-09
0.46777,5.8457e-10,4.6841e-09
0.46826,6.0719e-10,4.8604e-09
0.46875,6.2965e-10,5.0393e-09
0.46875,6.2965e-10,5.0393e-09
0.46924,6.5258e-10,5.2216e-09
0.46973,6.7546e-10,5.4074e-09
0.47021,6.9938e-10,5.5974e-09
0.4707,7.2409e-10,5.7916e-09
0.47119,7.4876e-10,5.9891e-09
0.47168,7.7313e-10,6.1896e-09
0.47217,7.9892e-10,6.3948e-09
0.47266,8.2522e-10,6.604e-09
0.47266,8.2522e-10,6.604e-09
0.47314,8.507e-10,6.8078e-09
0.47363,8.7416e-10,6.9976e-09
0.47412,8.9703e-10,7.1751e-09
0.47461,9.1736e-10,7.3379e-09
0.4751,9.3486e-10,7.4857e-09
0.47559,9.5205e-10,7.6212e-09
0.47607,9.6759e-10,7.7431e-09
0.47656,9.8081e-10,7.8506e-09
0.47656,9.8081e-10,7.8506e-09
0.47705,9.934e-10,7.9436e-09
0.47754,1.0026e-09,8.0173e-09
0.47803,1.008e-09,8.0711e-09
0.47852,1.0136e-09,8.1094e-09
0.479,1.0153e-09,8.1277e-09
0.47949,1.0158e-09,8.129e-09
0.47998,1.0142e-09,8.1124e-09
0.48047,1.0092e-09,8.0765e-09
0.48047,1.0092e-09,8.0765e-09
0.48096,9.9637e-10,7.9731e-09
0.48145,9.6878e-10,7.7521e-09
0.48193,9.2608e-10,7.4127e-09
0.48242,8.6812e-10,6.9549e-09
0.48291,7.9658e-10,6.3805e-09
0.4834,7.1084e-10,5.6886e-09
0.48389,6.0809e-10,4.8767e-09
0.48437,4.9565e-10,3.9521e-09
0.48437,4.9562e-10,3.9521e-09
0.48486,3.5878e-10,2.8747e-09
0.48535,2.0407e-10,1.626e-09
0.48584,2.6606e-11,2.0097e-10
0.48633,1.7568e-10,1.4023e-09
0.48682,3.9878e-10,3.1802e-09
0.4873,6.4071e-10,5.1303e-09
0.48779,9.084e-10,7.2597e-09
0.48828,1.1948e-09,9.5613e-09
0.48828,1.1948e-09,9.5614e-09
0.48877,1.5273e-09,1.2218e-08
0.48926,1.9266e-09,1.5404e-08
0.48975,2.3914e-09,1.912e-08
0.49023,2.9204e-09,2.3364e-08
0.49072,3.5195e-09,2.8141e-08
0.49121,4.1819e-09,3.3445e-08
0.4917,4.9129e-09,3.9281e-08
0.49219,5.7048e-09,4.5642e-08
0.49219,5.7048e-09,4.5642e-08
0.49268,6.4185e-09,5.1335e-08
0.49316,6.8936e-09,5.5147e-08
0.49365,7.135e-09,5.7083e-08
0.49414,7.1436e-09,5.7144e-08
0.49463,6.9158e-09,5.5326e-08
0.49512,6.4537e-09,5.1632e-08
0.49561,5.7578e-09,4.6061e-08
0.49609,4.8263e-09,3.8612e-08
0.49609,4.8263e-09,3.8612e-08
0.49658,3.8434e-09,3.0749e-08
0.49707,2.9919e-09,2.3935e-08
0.49756,2.2712e-09,1.817e-08
0.49805,1.6816e-09,1.3452e-08
0.49854,1.223e-09,9.7829e-09
0.49902,8.9545e-10,7.1621e-09
0.49951,6.99e-10,5.5897e-09
0.5,6.3349e-10,5.0655e-09
0.5,6.3349e-10,5.0655e-09
0.50049,6.9905e-10,5.5897e-09
0.50098,8.9547e-10,7.1621e-09
0.50146,1.2231e-09,9.783e-09
0.50195,1.6817e-09,1.3452e-08
0.50244,2.2711e-09,1.8169e-08
0.50293,2.9919e-09,2.3935e-08
0.50342,3.8432e-09,3.0749e-08
0.50391,4.826e-09,3.8612e-08
0.50391,4.826e-09,3.8612e-08
0.50439,5.7566e-09,4.606e-08
0.50488,6.4531e-09,5.1631e-08
0.50537,6.9147e-09,5.5325e-08
0.50586,7.1427e-09,5.7143e-08
0.50635,7.1338e-09,5.7082e-08
0.50684,6.8922e-09,5.5146e-08
0.50732,6.4141e-09,5.1331e-08
0.50781,5.7039e-09,4.5641e-08
0.50781,5.7039e-09,4.5641e-08
0.5083,4.9083e-09,3.9277e-08
0.50879,4.1794e-09,3.3442e-08
0.50928,3.5172e-09,2.8139e-08
0.50977,2.9211e-09,2.3364e-08
0.51025,2.3883e-09,1.9117e-08
0.51074,1.925e-09,1.5403e-08
0.51123,1.5247e-09,1.2215e-08
0.51172,1.1939e-09,9.5606e-09
0.51172,1.1939e-09,9.5606e-09
0.51221,9.0512e-10,7.2564e-09
0.5127,6.4005e-10,5.1297e-09
0.51318,3.9588e-10,3.1773e-09
0.51367,1.7535e-10,1.4022e-09
0.51416,2.7006e-11,2.0137e-10
0.51465,2.0451e-10,1.6264e-09
0.51514,3.624e-10,2.8784e-09
0.51562,4.9555e-10,3.9521e-09
0.51562,4.9552e-10,3.9521e-09
0.51611,6.1161e-10,4.8802e-09
0.5166,7.1235e-10,5.6903e-09
0.51709,7.9813e-10,6.382e-09
0.51758,8.6934e-10,6.9561e-09
0.51807,9.2819e-10,7.4146e-09
0.51855,9.6962e-10,7.7528e-09
0.51904,9.9876e-10,7.9754e-09
0.51953,1.0107e-09,8.0779e-09
0.51953,1.0107e-09,8.0779e-09
0.52002,1.0156e-09,8.1139e-09
0.52051,1.0172e-09,8.1304e-09
0.521,1.0171e-09,8.1294e-09
0.52148,1.0137e-09,8.1093e-09
0.52197,1.0104e-09,8.0733e-09
0.52246,1.0029e-09,8.0174e-09
0.52295,9.9457e-10,7.9448e-09
0.52344,9.8231e-10,7.8522e-09
0.52344,9.8225e-10,7.8521e-09
0.52393,9.6877e-10,7.7444e-09
0.52441,9.5341e-10,7.6226e-09
0.5249,9.3599e-10,7.4869e-09
0.52539,9.1692e-10,7.3374e-09
0.52588,8.9768e-10,7.1757e-09
0.52637,8.7545e-10,6.999e-09
0.52686,8.5212e-10,6.8093e-09
0.52734,8.2616e-10,6.6048e-09
0.52734,8.2616e-10,6.6048e-09
0.52783,8.005e-10,6.3963e-09
0.52832,7.7435e-10,6.1907e-09
0.52881,7.4945e-10,5.9895e-09
0.5293,7.2394e-10,5.7912e-09
0.52979,7.0046e-10,5.5983e-09
0.53027,6.7664e-10,5.4083e-09
0.53076,6.5382e-10,5.2228e-09
0.53125,6.3062e-10,5.0402e-09
0.53125,6.3062e-10,5.0402e-09
0.53174,6.0819e-10,4.8614e-09
0.53223,5.8611e-10,4.6857e-09
0.53271,5.6425e-10,4.513e-09
0.5332,5.4292e-10,4.3436e-09
0.53369,5.2251e-10,4.1779e-09
0.53418,5.0192e-10,4.0147e-09
0.53467,4.8226e-10,3.8552e-09
0.53516,4.6243e-10,3.6984e-09
0.53516,4.6243e-10,3.6984e-09
0.53564,4.4346e-10,3.5459e-09
0.53613,4.2474e-10,3.3981e-09
0.53662,4.0708e-10,3.2557e-09
0.53711,3.8961e-10,3.1181e-09
0.5376,3.7344e-10,2.9861e-09
0.53809,3.5736e-10,2.8585e-09
0.53857,3.4229e-10,2.7365e-09
0.53906,3.2753e-10,2.6191e-09
0.53906,3.2753e-10,2.6191e-09
0.53955,3.1344e-10,2.5063e-09
0.54004,2.9988e-10,2.3971e-09
0.54053,2.8643e-10,2.2916e-09
0.54102,2.738e-10,2.1898e-09
0.5415,2.6154e-10,2.0917e-09
0.54199,2.4986e-10,1.9976e-09
0.54248,2.3831e-10,1.907e-09
0.54297,2.2744e-10,1.82e-09
0.54297,2.2744e-10,1.82e-09
0.54346,2.1718e-10,1.7369e-09
0.54395,2.0685e-10,1.6564e-09
0.54443,1.9739e-10,1.5799e-09
0.54492,1.8816e-10,1.5062e-09
0.54541,1.7951e-10,1.436e-09
0.5459,1.71e-10,1.3688e-09
0.54639,1.6321e-10,1.3051e-09
0.54687,1.5538e-10,1.2441e-09
0.54687,1.5538e-10,1.2441e-09
0.54736,1.4853e-10,1.1865e-09
0.54785,1.4132e-10,1.1303e-09
0.54834,1.3456e-10,1.0766e-09
0.54883,1.2807e-10,1.025e-09
0.54932,1.2187e-10,9.7534e-10
0.5498,1.1606e-10,9.2798e-10
0.55029,1.1034e-10,8.8247e-10
0.55078,1.0488e-10,8.3921e-10
0.55078,1.0488e-10,8.3921e-10
0.55127,9.9833e-11,7.9804e-10
0.55176,9.4871e-11,7.5897e-10
0.55225,9.017e-11,7.2164e-10
0.55273,8.5898e-11,6.8642e-10
0.55322,8.1629e-11,6.5339e-10
0.55371,7.7906e-11,6.2247e-10
0.5542,7.4253e-11,5.9323e-10
0.55469,7.0827e-11,5.6633e-10
0.55469,7.0884e-11,5.6639e-10
0.55518,6.763e-11,5.404e-10
0.55566,6.4464e-11,5.1512e-10
0.55615,6.1214e-11,4.9004e-10
0.55664,5.8081e-11,4.6548e-10
0.55713,5.5115e-11,4.4114e-10
0.55762,5.1979e-11,4.1714e-10
0.55811,4.8948e-11,3.9342e-10
0.55859,4.5873e-11,3.7028e-10
0.55859,4.583e-11,3.7035e-10
0.55908,4.31e-11,3.4807e-10
0.55957,4.0888e-11,3.2748e-10
0.56006,3.9185e-11,3.084e-10
0.56055,3.8056e-11,2.9091e-10
0.56104,3.7387e-11,2.7491e-10
0.56152,3.7368e-11,2.6051e-10
0.56201,3.7785e-11,2.4781e-10
0.5625,3.8821e-11,2.3654e-10
0.5625,3.8821e-11,2.3654e-10
0.56348,4.0878e-11,2.1621e-10
0.56445,4.2153e-11,1.9719e-10
0.56543,4.2383e-11,1.7942e-10
0.56641,4.1863e-11,1.628e-10
0.56738,4.0354e-11,1.474e-10
0.56836,3.7939e-11,1.3335e-10
0.56934,3.4696e-11,1.2046e-10
0.57031,3.0525e-11,1.0883e-10
0.57031,3.0525e-11,1.0883e-10
0.57129,2.6127e-11,9.8183e-11
0.57227,2.231e-11,8.8277e-11
0.57324,1.8984e-11,7.9167e-11
0.57422,1.6199e-11,7.0868e-11
0.5752,1.3886e-11,6.3269e-11
0.57617,1.208e-11,5.6432e-11
0.57715,1.0803e-11,5.0451e-11
0.57812,1.0045e-11,4.5131e-11
0.57812,1.003e-11,4.5131e-11
0.5791,9.495e-12,4.0418e-11
0.58008,8.9519e-12,3.6095e-11
0.58105,8.4116e-12,3.2144e-11
0.58203,7.7578e-12,2.8477e-11
0.58301,7.134e-12,2.5295e-11
0.58398,6.4513e-12,2.2481e-11
0.58496,5.7414e-12,1.9981e-11
0.58594,4.9878e-12,1.7849e-11
0.58594,4.9878e-12,1.7827e-11
0.58691,4.3199e-12,1.5983e-11
0.58789,3.6574e-12,1.431e-11
0.58887,3.1833e-12,1.2747e-11
0.58984,2.75e-12,1.1404e-11
0.59082,2.4161e-12,1.0175e-11
0.5918,2.2025e-12,9.1232e-12
0.59277,2.0888e-12,8.1994e-12
0.59375,2.0465e-12,7.4182e-12
0.59375,2.0536e-12,7.4324e-12
0.5957,2.018e-12,6.1533e-12
0.59766,2.0037e-12,5.0306e-12
0.59961,1.9328e-12,4.036e-12
0.60156,1.8189e-12,3.1832e-12
0.60352,1.6484e-12,2.4869e-12
0.60547,1.4779e-12,1.9185e-12
0.60742,1.2506e-12,1.5206e-12
0.60938,9.5923e-13,1.2434e-12
0.60938,9.6634e-13,1.2434e-12
0.61133,6.7502e-13,1.0445e-12
0.61328,4.6185e-13,8.7397e-13
0.61523,2.629e-13,7.2475e-13
0.61719,1.35e-13,6.3949e-13
0.61914,7.1055e-15,4.6896e-13
0.62109,3.553e-14,3.6237e-13
0.62305,5.6845e-14,2.9132e-13
0.625,2.1317e-14,2.3448e-13
0.625,2.8423e-14,2.4158e-13
0.62695,4.2631e-14,1.8474e-13
0.62891,5.6843e-14,1.279e-13
0.63086,1.1369e-13,1.279e-13
0.63281,1.1369e-13,7.1053e-14
0.63477,1.279e-13,5.6843e-14
0.63672,9.9475e-14,1.421e-14
0.63867,1.1369e-13,1.421e-14
0.64062,7.1054e-14,4.2632e-14
0.64062,6.7501e-14,3.1974e-14
0.64258,4.2632e-14,3.5527e-14
0.64453,3.5527e-14,4.2632e-14
0.64648,7.1053e-15,2.8422e-14
0.64844,3.5528e-15,3.1974e-14
0.65039,5.3291e-15,2.1316e-14
0.65234,1.7764e-14,4.0856e-14
0.6543,5.3291e-15,2.3093e-14
0.65625,1.4211e-14,2.8422e-14
0.65625,1.4211e-14,2.8422e-14
0.66016,1.0658e-14,1.7764e-14
0.66406,7.1054e-15,7.1054e-15
0.66797,7.1054e-15,5.5057e-21
0.67188,7.1054e-15,1.0658e-14
0.67578,1.7764e-14,3.0198e-14
0.67969,3.5527e-15,1.7764e-14
0.68359,3.044e-22,1.7764e-14
0.6875,3.5527e-15,1.4211e-14
0.6875,3.5527e-15,1.4211e-14
0.69141,1.0658e-14,1.9852e-22
0.69531,3.5527e-15,3.5527e-15
0.69922,1.4211e-14,8.8818e-15
0.70312,1.5987e-14,1.7764e-15
0.70703,1.5987e-14,4.4409e-15
0.71094,3.5527e-15,7.1054e-15
0.71484,3.5527e-15,1.7764e-14
0.71875,1.0658e-14,7.1054e-15
0.71875,3.5527e-15,7.1054e-15
0.72266,7.1054e-15,3.5527e-15
0.72656,1.4211e-14,7.1054e-15
0.73047,5.3291e-15,1.5099e-14
0.73438,8.8818e-15,3.5527e-15
0.73828,2.1316e-14,1.4211e-14
0.74219,7.1054e-15,3.5527e-15
0.74609,1.0658e-14,3.5527e-15
0.75,3.5527e-15,0
0.75,7.1054e-15,0
0.75391,1.0658e-14,1.0658e-14
0.75781,3.5527e-15,8.2718e-25
0.76172,7.1054e-15,7.1054e-15
0.76562,1.7764e-15,8.8818e-15
0.76953,1.7764e-15,1.7764e-15
0.77344,1.0658e-14,3.5527e-15
0.77734,3.5527e-15,1.0658e-14
0.78125,7.1054e-15,7.1054e-15
0.78125,3.5527e-15,7.1054e-15
0.78516,7.1054e-15,7.1054e-15
0.78906,8.8818e-15,1.2434e-14
0.79297,8.8818e-15,8.8818e-15
0.79688,2.8422e-14,2.8422e-14
0.80078,1.5987e-14,1.5987e-14
0.80469,1.7764e-14,1.7764e-14
0.80859,7.1054e-15,7.1054e-15
0.8125,1.0658e-14,1.0658e-14
0.8125,1.0658e-14,1.0658e-14
0.81641,3.5527e-15,3.5527e-15
0.82031,3.5527e-15,3.5527e-15
0.82422,1.2434e-14,1.2434e-14
0.82812,5.3291e-15,5.3291e-15
0.83203,7.1054e-15,0
0.83594,1.0658e-14,1.0658e-14
0.83984,1.4211e-14,7.1054e-15
0.84375,3.5527e-15,3.5527e-15
0.84375,3.5527e-15,1.0658e-14
0.84766,7.1054e-15,1.4211e-14
0.85156,3.5527e-15,5.3291e-15
0.85547,1.7764e-15,8.8818e-16
0.85938,4.4409e-15,8.8818e-15
0.86328,7.1054e-15,1.0658e-14
0.86719,3.5527e-15,3.5527e-15
0.87109,3.5527e-15,7.1054e-15
0.875,7.1054e-15,3.8774e-25
0.875,7.1054e-15,3.5527e-15
0.87891,1.0658e-14,1.7764e-14
0.88281,7.1054e-15,1.2278e-25
0.88672,3.5527e-15,3.5527e-15
0.89062,1.4211e-14,7.1054e-15
0.89453,1.9387e-25,1.9387e-25
0.89844,1.0658e-14,1.0658e-14
0.90234,3.5527e-15,1.7764e-14
0.90625,7.1054e-15,3.5527e-15
0.90625,7.1054e-15,1.1632e-25
0.91016,1.0658e-14,1.4211e-14
0.91406,1.5987e-14,1.5987e-14
0.91797,1.954e-14,1.2434e-14
0.92188,5.3291e-15,1.0658e-14
0.92578,2.4869e-14,1.954e-14
0.92969,1.7764e-14,1.7764e-14
0.93359,1.4211e-14,1.7764e-14
0.9375,3.5527e-15,3.3927e-26
0.9375,3.5527e-15,3.3927e-26
0.94141,1.8579e-26,1.8579e-26
0.94531,7.1054e-15,1.4211e-14
0.94922,2.1316e-14,2.1316e-14
0.95312,7.1054e-15,7.1054e-15
0.95703,7.9936e-15,1.5099e-14
0.96094,7.1054e-15,7.1054e-15
0.96484,1.2521e-26,1.2521e-26
0.96875,3.5527e-15,8.8857e-27
0.96875,3.5527e-15,8.8857e-27
0.97266,3.5527e-15,4.4429e-27
0.97656,5.3291e-15,5.3291e-15
0.98047,7.1054e-15,3.5527e-15
0.98438,1.0658e-14,3.5527e-15
0.98828,1.4211e-14,7.1054e-15
0.99219,1.0658e-14,1.0658e-14
0.99609,1.7764e-14,1.7764e-14
1,1.4211e-14,7.1054e-15


==> fig/frc/vld/errPsiFracThreeC0lines.csv <==
2.56e-12,0.0024517
2.56e-11,0.0024485
2.56e-10,0.0023926
2.56e-09,0.0016403
2.56e-08,0.00036276
2.56e-07,4.1244e-05
2.56e-06,4.1817e-06
2.56e-05,4.1875e-07
0.000256,4.1881e-08
0.00256,4.1882e-09
0.0256,4.1882e-10
0.256,4.1878e-11
2.56,4.1948e-12
25.6,4.2136e-13
256,4.4718e-14
2560,6.6902e-15
2.56e-12,0.002452
2560,0.002452
2.56e-12,3.5211e-16
2560,3.5211e-16


==> fig/l/sxptchErrs.csv <==
98,54,0.0071069,4.6315e-15,1.4902e-14,2.5341e-15,1.0665e-15
488,384,0.00031798,1.4391e-14,4.7484e-14,8.4801e-15,3.2081e-15
1736,1536,0.00012522,2.3758e-14,7.4304e-14,1.5153e-14,4.9767e-15
6536,6144,5.4133e-05,4.5334e-14,1.3832e-13,3.3993e-14,9.398e-15
25352,24576,2.3866e-05,8.483e-14,2.5645e-13,8.4157e-14,1.742e-14


==> fig/l/usErrs.csv <==
690,672,0.030775
2490,2472,0.0077882
9690,9672,0.0019556
38490,38472,0.00048954


==> fig/s/bnd/u_l2.csv <==
64,0.00027101,52,0.00023707,52,0.00023614,144,0.055722,144,0.005696,208,0.018037,76,0.00027164
256,1.7924e-05,208,1.8643e-05,208,1.86e-05,576,0.0047778,576,0.00047219,832,0.0015608,304,2.3884e-05
1024,1.3867e-06,832,1.9265e-06,832,1.9256e-06,2304,0.00034972,2304,3.4144e-05,3328,0.0001151,1216,2.4671e-06
4096,1.2961e-07,3328,2.2745e-07,3328,2.2743e-07,9216,2.3651e-05,9216,2.2746e-06,13312,7.805e-06,4864,2.8046e-07


==> fig/s/bnd/u_max.csv <==
64,0.0017287,52,0.0019881,52,0.0019884,144,0.046826,144,0.0047491,208,0.015194,76,0.0022997
256,0.0004305,208,0.00049814,208,0.00049818,576,0.0040118,576,0.00059305,832,0.001322,304,0.00057214
1024,0.00010763,832,0.00012526,832,0.00012526,2304,0.00029432,2304,0.00012627,3328,0.00015698,1216,0.00014333
4096,2.6909e-05,3328,3.143e-05,3328,3.143e-05,9216,3.5088e-05,9216,3.1036e-05,13312,3.3948e-05,4864,3.5903e-05


==> fig/s/hmsphr/displ1.csv <==
16,0.0139,48,0.0024132,48,0.0033864
64,0.20066,108,0.45864,192,0.037581
256,0.8033,192,0.73709,768,0.29208
1024,0.98429,768,0.97038,3072,0.82856
4096,0.99885,3072,0.9958,12288,0.98509
16384,0.99998,12288,0.99925,19200,0.99357
65536,1.0001,19200,0.99959,49152,0.99896


==> fig/s/hmsphr/displ2.csv <==
48,0.00066783,48,0.090819
192,0.74535,192,0.19125
768,0.98016,768,0.73227
3072,1.006,3072,0.97053
12288,1.0096,12288,0.99744
19200,1.01,19200,0.99881

